Modeling and Control of Sustainable Transitions through Opinion-Behavior Coupling in Heterogeneous Networks

Understanding how sustainable behaviors spread within heterogeneous societies requires the integration of behavioral data, social influence mechanisms, and structured approaches to control. In this paper, we propose a data-driven computational framework for coupled opinion-adoption dynamics in social systems. Each node in the multilayer network represents a community characterized by a specific age group and mobility level, derived from large-scale survey data on the predisposition to adopt electric vehicles in Northern Europe. The proposed model captures three mechanisms: behavioral contagion through social and informational diffusion, abandonment driven by dissatisfaction, and feedback between opinions and adoption levels through social influence. Analyzing the equilibrium points of the coupled system allows us to derive the conditions that enable large-scale adoption. We empirically calibrate the model using data to construct synthetic populations and social similarity networks, which we use to explore targeted interventions that promote sustainable transitions. Specifically, the analysis focuses on two types of control strategies: opinion-based policies, which act on the social network layer, and policies that aim to improve experience and reduce dissatisfaction. Simulation results show that the latter ensure more stable and long-term adoption, offering concrete insights for designing effective interventions in sociotechnical transitions toward sustainability.

==> Plots/similarity_germany_median2.csv <==
0.11566950664388000,0.07404030145713100,0.0818779531396575,0.0706773548529669,0.0,0.0814306169568574,0.07737726069531040,0.07040729417522870,0.06879260069179700,0.0,0.07399820691409520,0.07232133961025500,0.06591459237897550,0.07666369392557790,0.0,0.0708292785582675,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07691617206551190,0.12016233727660900,0.08502787689021220,0.07250344432112530,0.0,0.06784290806541740,0.06809416787717940,0.07246587664274710,0.07513275346882750,0.07640764033149450,0.0,0.07354766101389830,0.0,0.07273485740680760,0.07180117149233070,0.0,0.0,0.0,0.0,0.0673631331478397,0.0,0.0,0.0,0.0,0.0
0.05176082734754780,0.05174234213956970,0.07312285094081130,0.05368930695137800,0.0,0.05473660427565340,0.05703961421093280,0.05919190250520960,0.05157951219187730,0.05286752154322150,0.04369792678308930,0.05539917655526360,0.05293678273589230,0.05648856065731630,0.04763110118008210,0.05167852659482080,0.04188714414742130,0.0,0.05120751137125790,0.047525233541044200,0.045817554327610900,0.0,0.0,0.0,0.0
0.0678596370650465,0.06701012062400530,0.08154264805500540,0.11105807166490500,0.0,0.0695096196492302,0.0644597157870974,0.06994647184919310,0.06973221283857960,0.07316415179702000,0.0,0.06128278073914980,0.06744850853392700,0.0682012371890388,0.06367138067268050,0.0,0.0,0.0,0.0,0.06511344353512200,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.37005801790433,0.0,0.0,0.20947543714831300,0.21827179676371500,0.20219474818364100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04442841448986200,0.03563100410780840,0.0472407418268264,0.03949905965420080,0.0,0.06310909799117500,0.046279978349171600,0.04869393814207510,0.04394638979828040,0.04010493603123510,0.03854942856375270,0.04847234772514180,0.05087447262920050,0.04028900925693130,0.04145220525545670,0.04998303240537160,0.044892338820155600,0.03993134061598240,0.04300288128530260,0.042072502703648900,0.04230310414646720,0.03921526710600730,0.034488142258626100,0.0,0.03554036683732070
0.049149733380938000,0.04163592797714850,0.05731260685442070,0.042644689499445100,0.0,0.053880035464919500,0.07347281825131740,0.056490496986867000,0.043173712195226000,0.04314955343994390,0.050319613663907200,0.05543817028518000,0.05411927439493250,0.053172606923450500,0.043586596722609400,0.05747509397500340,0.04419028133612170,0.04117144156269540,0.04663145037056880,0.04231077321258430,0.05067512350272090,0.0,0.0,0.0,0.0
0.03449493181519680,0.03417603713989480,0.045873904200135200,0.035692108509291200,0.03207892505169020,0.04372596940760750,0.04357177141958170,0.056670431544320100,0.04318892223641590,0.03794516901347360,0.0313093822026386,0.045132255786216300,0.04842441812938290,0.04172971200870340,0.04013782473731950,0.041017082935335300,0.043522167360963500,0.038857413475580700,0.044865658567979600,0.04350958340628350,0.03545855913032460,0.03601577381679660,0.03641617290172940,0.03285959037683470,0.033326234826304300
0.048316987190238700,0.05079698535487020,0.05730613467214130,0.05101058682388930,0.047918675584636000,0.05657287262284780,0.04773860174079770,0.0619145681013228,0.08124132558750630,0.055495893496235800,0.0,0.053093051568439400,0.06081939442940280,0.05223171752915950,0.05825936861673780,0.0,0.04921070072852410,0.048563390138530000,0.057988291489349800,0.06152145432537090,0.0,0.0,0.0,0.0,0.0
0.0,0.0677860208093816,0.07707393910077950,0.07022955778073790,0.05824676002453460,0.06774505116501110,0.06260677411626740,0.07137920257433990,0.07282082034514230,0.10660356293948600,0.0,0.0,0.05980407006402600,0.07256633506877440,0.08808963680729600,0.0,0.0,0.0,0.062098503894483200,0.06294976530973980,0.0,0.0,0.0,0.0,0.0
0.08916612523832300,0.0,0.08329238515558910,0.0,0.0,0.08513802145724440,0.09545708781960620,0.07700440330136180,0.0,0.0,0.13937907613946100,0.08917558900072420,0.07662595940623470,0.08542766211205880,0.0,0.09286199886442900,0.0,0.0,0.0,0.0,0.0864716915049679,0.0,0.0,0.0,0.0
0.03817034581805610,0.0373662069137169,0.04625180754334110,0.03368735016308040,0.0,0.04689003942834750,0.04606390005572020,0.04861933751632460,0.03989690460483650,0.0,0.03905952169809830,0.06104899457054270,0.04955432724354600,0.04020324058674560,0.03354530013598220,0.049946764451285300,0.0458073897032961,0.04442206562904300,0.04402910436099150,0.04338469016100570,0.04678560270242070,0.04472347377322000,0.040551598836220700,0.03927005731882930,0.04072197678534980
0.03337825729162500,0.0,0.042403860619347300,0.0355732211968356,0.0,0.047218144613761300,0.043144579142511300,0.0500505508537543,0.04384964292031690,0.032859427463429300,0.03220173815304630,0.04754491104362290,0.05857347234064420,0.03844202604416230,0.03600050370613770,0.04626346722454090,0.04983881799587790,0.05006864647659440,0.047992697227712600,0.04542543802605320,0.0416340778704139,0.0471263155797742,0.046045992340502300,0.0428626142260505,0.041501597643285800
0.054747914801216600,0.05000010878883790,0.06381225884238720,0.050726961499541900,0.0,0.05273407586149690,0.05978028472938340,0.06082548666520620,0.05310727656487060,0.05622897857439440,0.050628803560249300,0.054397541190708400,0.054212823009027400,0.0826031719914959,0.05554524469909520,0.05228734370110690,0.0,0.0,0.05111638183737080,0.05087788056098210,0.046367463122628900,0.0,0.0,0.0,0.0
0.0,0.06400755065471890,0.06977591691356550,0.061413264656045700,0.0,0.07035965684386950,0.06354689091373900,0.07586917439237190,0.07681690731319230,0.08851587054481670,0.0,0.05886012929029400,0.06583785185878310,0.07203079453322440,0.1071193788369240,0.0,0.0,0.0,0.06349168554157710,0.062354927706877800,0.0,0.0,0.0,0.0,0.0
0.04738092392305930,0.0,0.054684796166310300,0.0,0.0,0.06128302831165230,0.06052887212054300,0.05600384451485610,0.0,0.0,0.05155253624881340,0.06330506137676850,0.06111485666458490,0.04897894709468010,0.0,0.07737659067080490,0.05739572925411680,0.05356169986750390,0.05115895319096960,0.04682612324902000,0.06293289701735040,0.05566201809046820,0.047429906331733200,0.042823215906765200,0.0
0.0,0.0,0.04667161181692370,0.0,0.0,0.05795693670904810,0.04900328918305590,0.06257187350620440,0.04935233576411830,0.0,0.0,0.06113391271086600,0.06932532704737770,0.0,0.0,0.06043592199067060,0.08147514908261940,0.06673270214608750,0.0582927964630862,0.052220043906924700,0.0571226034213821,0.06702495810884170,0.0652291218223381,0.04838226786119760,0.04706914845925830
0.0,0.0,0.0,0.0,0.0,0.05249068633231390,0.04648680601839410,0.05688237250420210,0.049589796807783000,0.0,0.0,0.0603643553178721,0.07091289469264350,0.0,0.0,0.05742554091663790,0.06794756223907880,0.082958393489152,0.06337009491028600,0.06119762890644550,0.05543809813533820,0.07522601766328570,0.0732408815918772,0.06545520942855990,0.061013661046130300
0.0,0.0,0.04918283649106160,0.0,0.0,0.047856242855278700,0.04457437290708030,0.05560201678329370,0.050129841281541800,0.04091122034551210,0.0,0.05065173809380840,0.057544948411945500,0.04346066809973940,0.04162764366331350,0.0464349600850533,0.050248458544825400,0.0536484330391259,0.0702316735431278,0.05511720870139410,0.04419697911948750,0.05056633882086920,0.052068047459163000,0.05251926163585080,0.043427110118528200
0.0,0.03796507200038380,0.04401507646574550,0.03970551667768930,0.0,0.04514781019587010,0.03899909955061080,0.051994657496538100,0.0512837658695962,0.039990120403149700,0.0,0.048126945711432200,0.052520453775339400,0.04171215265502970,0.039421491432061500,0.04098348921658420,0.04340526232930970,0.049957946552638600,0.0531477048685499,0.06772208436963330,0.03887488413039650,0.04322961723085310,0.04428701082925750,0.04532637490018200,0.042183463339148800
0.0,0.0,0.051257023945972000,0.0,0.0,0.05483462306198770,0.05642125159936370,0.0511845822375983,0.0,0.0,0.050751744132073600,0.0626914495245797,0.058146366113055400,0.04591887182273830,0.0,0.06653386198581640,0.05735317008391130,0.05466666606151380,0.051479481934552,0.0469584107099633,0.08180401107555890,0.06247842709950120,0.054180824291681400,0.047018069091641400,0.04632116522849140
0.0,0.0,0.0,0.0,0.0,0.057757363771346300,0.0,0.05907182499038900,0.0,0.0,0.0,0.06809279654828150,0.07478365281830040,0.0,0.0,0.06686417891584570,0.07646374156057590,0.08428531151396130,0.06692257620933180,0.05933285297823210,0.07099040382703860,0.09294887932561010,0.08380669239286490,0.07133645577991920,0.06734326936830320
0.0,0.0,0.0,0.0,0.0,0.052744301573868700,0.0,0.06202053384644880,0.0,0.0,0.0,0.06411020765901180,0.07587323194096130,0.0,0.0,0.05916166587793470,0.0772705645746018,0.08521007499310280,0.07155434198329890,0.06311662520572810,0.06392470414147930,0.0870226411989887,0.09651564504518400,0.0755283597403479,0.0659471022190434
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06358357454654220,0.0,0.0,0.0,0.07053786869660830,0.08024481847091640,0.0,0.0,0.06068886317676510,0.06511789779042070,0.08652133214027160,0.08200208754256520,0.0733939030845086,0.06302741639116390,0.0841601855885532,0.08581271636666620,0.10965774580145900,0.07525159040355980
0.0,0.0,0.0,0.0,0.0,0.06442340347477880,0.0,0.06727341307363920,0.0,0.0,0.0,0.0763069451848027,0.08105458314518320,0.0,0.0,0.0,0.06608835000129830,0.08413573312579280,0.0707361867583265,0.07125669058343280,0.06477666852463750,0.08288267709277200,0.07816489178314810,0.07850369535536240,0.11439676189682600

==> germany.csv <==
Gender,RegionGermany,PunchRegionGermany,EducationGermany,PoliticsGermany,Q2,Q3,Q4,Q5,Q6,Q7,Q8,Q9,Q10,Q11_1,Q11_2,Q11_3,Q11_4,Q11_5,Q11_6,Q11_7,Q11_8,Q11_9,Q11_10,Q11_11,Q11_12,Q11_13,Q11_99999997,Q12_1,Q12_2,Q12_3,Q12_4,Q12_5,Q12_6,Q12_7,Q12_8,Q12_9,Q12_10,Q12_11,Q12_12,Q12_13,Q12_14,Q12_99999997,Q13_1,Q13_2,Q13_3,Q13_4,Q13_5,Q13_6,Q13_7,Q13_8,Q13_9,Q13_10,Q13_11,Q13_12,Q13_13,Q13_14,Q13_15,Q13_16,Q14,Q15,Q16,Q17,Q18_1,Q18_2,Q18_3,Q18_4,Q18_5,Q18_6,Q18_7,Q18_8,Q18_9,Q18_10,Q18_11,Q18_12,Q18_13,Q18_14,Q18_15,Q18_16,Q18_17,Q18_18,Q18_19,Q18_20,Q18_21,Q18_22,Q18_23,Q19,Q20,Q21,Q22,Q23,Income,lft,Lftcat,Edu
Male,Sachsen-Anhalt,Eastern Germany,Fachhochschule,Die Linke,5,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Own parking space in  shared common area,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,61,55 t/m 70,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,3,2,I don't know,3,4,3,2,4,3,2,2,3,3,3,2,1,2,4,2,2,4,2,4,2,2,2,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,69,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,Less than 1.000 km,20-29 km,1 time biannually,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,0,0,0,1,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,99999997,4,99999997,4,4,4,4,4,4,99999997,4,99999997,4,99999997,99999997,4,4,99999997,99999997,4,2,4,Car manufacturer(s),4,1,1 person,No people,€20.000 - €34.999,46,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,No party,5,1,I don't know,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,68,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,I don't know,99999997,99999997,4,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,1,1,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€20.000 - €34.999,34,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,2,No,2,Myself,20.000-29.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€50.000 - €64.999,36,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,1,0,0,0,0,1,0,1,1,1,0,1,1,0,1,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,1,5,5,5,1,5,3,5,5,5,5,1,5,3,5,3,3,Car dealer(s),3,1,1 person,No people,€35.000 - €49.999,48,45 t/m 54,Middle
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,50.000 or more,100-199 km,1-3 times per week,Public road,1,0,1,0,1,1,1,0,0,1,1,0,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,0,0,1,1,0,0,1,1,1,0,1,0,1,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,3,5,5,3,4,3,2,5,5,5,5,5,Car manufacturer(s),5,1,1 person,No people,€35.000 - €49.999,40,35 t/m 44,Middle
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),2,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,4,4,4,3,2,2,2,3,2,3,2,2,3,2,2,2,2,2,2,2,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,2 people,No people,€50.000 - €64.999,31,25 t/m 34,Middle
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,3,Myself,10.000-19.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,1,1,0,0,0,0,0,0,4,1,"If I had an EV, it would be my only car",4,4,4,4,4,4,5,4,2,3,4,1,1,2,4,4,4,4,1,4,1,4,1,1,"Another source, not mentioned in this list",4,4,3 people or more,No people,€65.000 - €79.999,33,25 t/m 34,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per year,Own driveway/carport/garage,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,3,2,2,2,4,3,3,2,3,2,3,2,2,4,2,99999997,2,99999997,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,3,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,1,1,0,0,3,99999997,I don't know,3,3,3,4,3,99999997,99999997,2,1,4,99999997,3,99999997,2,2,1,1,1,2,99999997,2,2,2,2,Car dealer(s),3,3,2 people,No people,I'd rather not say,52,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,3,3,99999997,2,2,3,1,1,3,1,3,3,4,1,1,99999997,99999997,3,3,3,3,2,1,Car dealer(s),1,4,2 people,2 people,€65.000 - €79.999,27,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,1,2,No,1,Myself,10.000-19.999,20-29 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,1,0,1,1,0,1,0,1,0,0,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,1,1,1,0,1,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,2,2,3,2,2,2,2,2,2,2,3,2,3,4,2,2,1,2,2,4,Car dealer(s),4,2,2 people,No people,€20.000 - €34.999,60,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,50.000 or more,30-39 km,1-3 times per week,Own driveway/carport/garage,0,1,0,0,0,1,0,1,0,1,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,2 people,2 people,€110.000 or more,25,25 t/m 34,High
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,20.000-29.999,50-99 km,1 time biannually,Own driveway/carport/garage,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,99999997,99999997,99999997,2,1,5,5,3,99999997,99999997,4,99999997,99999997,99999997,99999997,1,99999997,2,99999997,1,1,"Another source, not mentioned in this list",3,3,1 person,2 people,€50.000 - €64.999,36,35 t/m 44,High
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,4,2,2,3,4,2,4,2,3,3,4,3,3,3,2,3,2,3,3,3,Car dealer(s),3,3,2 people,1 person,€20.000 - €34.999,53,45 t/m 54,Middle
Female,Hamburg,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,20.000-29.999,40-49 km,1-3 times per week,Public road,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,99999997,4,99999997,2,2,4,4,4,4,2,99999997,99999997,99999997,99999997,4,2,99999997,99999997,99999997,4,99999997,Car dealer(s),3,3,2 people,2 people,€20.000 - €34.999,33,25 t/m 34,Middle
Female,Niedersachsen,North Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,4,"Yes, electric car(s)",4,Other(s) in the household,5.000-9.999,10-19 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",2,2,1 person,2 people,€95.000 - €109.999,20,18 t/m 24,High
Male,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, plug-in hybrid car(s)",2,Myself,1.000-4.9999,100-199 km,1 time per month,Public road,1,0,0,0,0,0,1,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,2,2,3,4,4,4,2,2,2,3,3,2,3,Car dealer(s),2,3,1 person,1 person,€20.000 - €34.999,50,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Realschule,No party,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,2,1,1,4,2,1,3,3,3,2,3,1,1,3,3,99999997,99999997,99999997,99999997,1,2,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,56,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Prefer not to state,99999997,3,I don't know,1,Equally shared in decision makings,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,99999997,99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,1 person,€110.000 or more,32,25 t/m 34,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,5.000-9.999,40-49 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,2,3,2,2,3,3,4,3,2,2,3,3,1,2,3,1,3,1,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,1 person,No people,I'd rather not say,64,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),3,1,"Yes, electric car(s)",3,Myself,5.000-9.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,2,3,2,2,3,2,1,2,1,2,3,3,2,2,2,3,2,3,2,1,1,"Family, friends, colleagues",2,1,1 person,1 person,€19.999 or less,44,35 t/m 44,Low
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,No,2,Myself,20.000-29.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,4,4,3,3,4,3,4,3,3,4,3,2,2,3,2,2,2,4,3,3,Car dealer(s),3,3,3 people or more,1 person,€80.000 - €94.999,55,55 t/m 70,Middle
Female,Brandenburg,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,2,1,"If I had an EV, it would be my only car",4,4,4,99999997,3,3,3,1,1,3,2,2,3,2,2,2,3,3,1,3,2,3,99999997,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€110.000 or more,61,55 t/m 70,High
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, electric car(s)",3,Myself,20.000-29.999,30-39 km,1 time per month,Own parking space in  shared common area,1,0,0,0,1,0,1,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,5,5,3,2,2,2,2,3,3,3,4,3,2,3,3,4,4,4,5,5,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,3,3 people or more,1 person,€35.000 - €49.999,23,18 t/m 24,Middle
Male,Bayern,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",3,Equally shared in decision makings,1.000-4.9999,10-19 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,1,1,2,1,2,1,1,2,1,1,2,1,2,1,1,2,2,1,1,2,1,1,"Newsarticles (newspapers, tv and websites)",1,2,3 people or more,No people,€19.999 or less,25,25 t/m 34,Low
Male,Nordrhein-Westfalen,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Other(s) in the household,10.000-19.999,50-99 km,Several times biannually,Own parking space in  shared common area,1,1,1,1,1,0,1,0,0,0,1,0,0,0,1,0,0,1,0,1,1,0,1,0,1,1,0,0,0,1,0,1,1,1,0,1,0,1,0,0,0,0,1,1,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,2,2,3,1,1,1,2,2,2,2,2,1,2,2,2,3,1,1,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,2 people,2 people,€80.000 - €94.999,33,25 t/m 34,High
Male,Bayern,South Germany,Realschule,AlternativeFar Deutschland (AfD),2,2,"Yes, electric car(s)",3,Myself,30.000-39.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,2,3,4,2,4,2,3,2,2,2,4,4,3,3,2,3,3,4,2,3,4,Car dealer(s),2,2,3 people or more,1 person,€65.000 - €79.999,21,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s)",3,Myself,30.000-39.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,3,4,3,3,3,3,3,3,5,3,2,3,4,3,3,3,4,4,4,2,3,"Family, friends, colleagues",2,2,2 people,2 people,€110.000 or more,36,35 t/m 44,High
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Other party:,1,2,No,1,Myself,50.000 or more,100-199 km,1-3 times per week,Public road,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,0,1,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,1,4,4,3,2,2,2,3,3,1,2,2,1,2,2,2,2,2,4,2,4,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,55,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,50.000 or more,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,I would never buy an EV,5,5,1,1,5,5,1,5,1,5,1,3,1,1,99999997,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,5,2 people,No people,€110.000 or more,27,25 t/m 34,High
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,2,No,2,Myself,10.000-19.999,40-49 km,Rare/never,Own parking space in  shared common area,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,3,3,3,4,99999997,2,99999997,99999997,1,3,99999997,99999997,99999997,3,3,2,2,2,3,99999997,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,I'd rather not say,53,45 t/m 54,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,4,4,4,4,4,4,2,4,4,2,4,2,2,2,2,4,2,4,1,4,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,3,2 people,No people,€50.000 - €64.999,69,55 t/m 70,Middle
Female,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,3,5,4,4,4,2,3,3,3,2,2,3,1,2,2,2,3,1,2,1,1,Car dealer(s),2,2,1 person,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Hessen,Central Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Freie Demokratische Partei (FDP),3,3,No,3,Other(s) in the household,30.000-39.999,30-39 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,1,I would never buy an EV,3,3,4,2,3,3,2,3,4,4,3,3,3,3,4,4,3,4,3,3,4,4,3,3,Car dealer(s),3,3,1 person,No people,€50.000 - €64.999,25,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),99999997,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",1,5,2 people,No people,€35.000 - €49.999,52,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per year,Own parking space in  shared common area,0,0,1,0,1,1,1,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,4,99999997,99999997,2,4,2,3,2,4,1,5,2,99999997,4,2,4,1,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",5,2,2 people,No people,€50.000 - €64.999,37,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,3,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,5,1,3,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,€110.000 or more,44,35 t/m 44,Middle
Male,Niedersachsen,North Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,3,No,3,Equally shared in decision makings,10.000-19.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,4,4,3,4,5,3,3,2,3,4,4,3,4,99999997,99999997,3,3,3,3,3,5,Car dealer(s),3,2,3 people or more,2 people,€35.000 - €49.999,39,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Other party:,1,4,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,1,"If I had an EV, it would be my only car",1,5,5,3,4,3,4,2,4,4,2,2,1,1,1,2,4,4,2,5,1,4,4,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,3 people or more,No people,€95.000 - €109.999,57,55 t/m 70,Low
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",3,Other(s) in the household,20.000-29.999,40-49 km,Several times biannually,Public road,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,3,4,5,5,4,4,3,2,3,3,3,2,3,2,3,3,3,4,4,5,5,4,Car dealer(s),2,2,1 person,2 people,€65.000 - €79.999,29,25 t/m 34,High
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,2,No,2,Myself,1.000-4.9999,I don't know,1 time biannually,Public road,1,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,51,45 t/m 54,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,20.000-29.999,30-39 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,I would never buy an EV,4,1,3,3,3,3,3,1,1,3,3,3,99999997,1,3,1,1,3,1,1,1,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€65.000 - €79.999,62,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Die Linke,2,2,"Yes, electric car(s)",3,Other(s) in the household,Less than 1.000 km,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,4,4,4,4,4,4,4,4,4,1,1,1,1,5,4,3,2,2,2,2,3,Car manufacturer(s),2,2,2 people,No people,€19.999 or less,19,18 t/m 24,High
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,99999997,2,No,2,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,5,3,3,3,3,3,3,3,4,3,3,3,2,2,2,2,2,2,2,99999997,99999997,99999997,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,I'd rather not say,65,55 t/m 70,Middle
Male,Hessen,Central Germany,Realschule,AlternativeFar Deutschland (AfD),3,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per year,Own driveway/carport/garage,1,1,1,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,1,0,0,1,1,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,5,99999997,5,3,99999997,99999997,1,1,99999997,3,1,2,3,5,1,1,99999997,1,99999997,1,3,1,99999997,Car manufacturer(s),3,3,2 people,2 people,€20.000 - €34.999,36,35 t/m 44,Middle
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),2,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,2,3,2,2,2,2,4,3,4,3,4,2,4,3,4,3,1,2,3,4,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€65.000 - €79.999,30,25 t/m 34,Middle
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),2,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Public road,1,0,1,1,0,1,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,2,1,2,2,1,2,2,3,99999997,1,2,1,3,1,1,3,1,2,2,3,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€80.000 - €94.999,59,55 t/m 70,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Other party:,1,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,1,1,1,1,1,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,5,4,4,2,99999997,2,1,2,4,99999997,2,5,99999997,5,1,2,2,1,99999997,1,2,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",4,3,1 person,No people,€19.999 or less,31,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,"Yes, electric car(s)",2,Myself,30.000-39.999,50-99 km,4-5 times per week or more often,Parking in shared common area without individual parking space,1,1,1,0,0,0,0,1,1,1,0,1,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,2,2,3,2,3,1,2,2,2,2,2,2,1,2,2,2,2,1,2,3,2,Car dealer(s),2,2,1 person,1 person,€20.000 - €34.999,26,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,1,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,1,0,1,1,1,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,99999997,2,"If I had an EV, it would be my only car",4,3,4,99999997,4,4,99999997,3,3,3,99999997,2,2,2,3,1,3,99999997,2,99999997,1,99999997,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,52,45 t/m 54,Middle
Male,Hessen,Central Germany,Realschule,Bündnis 90/Die Grünen,2,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",3,5,5,5,3,4,4,3,5,4,4,3,4,4,5,3,99999997,4,2,99999997,1,5,3,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€19.999 or less,70,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,1,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,99999997,5,4,4,4,2,4,2,2,1,1,4,1,1,4,1,99999997,2,4,2,4,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Low
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),4,2,No,1,Other(s) in the household,I don't know,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,99999997,99999997,99999997,4,99999997,2,2,2,99999997,4,99999997,99999997,2,2,1,2,2,2,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,4,2 people,No people,I'd rather not say,58,55 t/m 70,Middle
Male,Hamburg,North Germany,Realschule,Bündnis 90/Die Grünen,2,2,No,1,Myself,20.000-29.999,30-39 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,2 people,€110.000 or more,40,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,3,No,3,Myself,5.000-9.999,30-39 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,3,2,I don't know,3,4,4,5,99999997,99999997,99999997,2,4,99999997,4,99999997,2,2,2,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,1,"Family, friends, colleagues",3,3,1 person,1 person,€50.000 - €64.999,37,35 t/m 44,High
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,10.000-19.999,100-199 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,0,1,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,3,2,I would never buy an EV,4,3,3,3,3,2,1,3,2,4,1,3,2,1,2,2,2,3,1,1,1,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,No people,€35.000 - €49.999,56,55 t/m 70,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time biannually,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,99999997,4,5,99999997,99999997,3,99999997,2,5,99999997,99999997,2,1,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),2,2,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,1,No,1,Myself,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,4,4,4,3,4,3,3,3,3,3,4,4,3,3,3,3,3,4,4,4,2,Car manufacturer(s),1,1,1 person,1 person,€50.000 - €64.999,53,45 t/m 54,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,30-39 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,2,2,1,2,1,"Newsarticles (newspapers, tv and websites)",1,1,2 people,No people,€35.000 - €49.999,32,25 t/m 34,High
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,3,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time per year,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,1,1,0,0,99999997,2,I don't know,3,3,3,99999997,3,3,2,4,2,3,2,1,99999997,1,99999997,2,2,2,1,3,3,99999997,1,2,"Family, friends, colleagues",3,3,1 person,1 person,€20.000 - €34.999,45,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,1,1,0,1,1,1,0,0,1,0,0,0,0,0,1,1,0,1,1,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,0,1,0,0,0,4,2,I would never buy an EV,5,2,2,2,2,3,99999997,1,1,5,2,1,1,1,99999997,1,1,1,1,4,1,99999997,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,3,2 people,No people,€110.000 or more,62,55 t/m 70,High
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,1,1,5,1,99999997,1,1,99999997,3,1,1,1,3,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,5,2 people,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,20.000-29.999,100-199 km,2-4 times per month,Public road,1,0,0,1,0,0,1,1,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,3,3,3,4,2,99999997,2,1,1,3,3,2,1,2,1,1,1,1,2,2,1,1,1,Car dealer(s),3,3,2 people,2 people,€95.000 - €109.999,35,35 t/m 44,High
Male,Bayern,South Germany,Fachhochschule,Was not allowed to vote (yet),4,1,No,4,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time per month,Other,1,1,1,1,1,0,1,0,0,0,1,0,0,0,1,1,1,1,1,0,0,1,0,0,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,4,5,5,5,5,4,5,5,5,4,5,5,3,5,5,4,4,4,Car manufacturer(s),4,1,3 people or more,1 person,€19.999 or less,19,18 t/m 24,High
Male,Brandenburg,Eastern Germany,Fachhochschule,Prefer not to state,2,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,1.000-4.9999,30-39 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,2,4,2,3,4,3,5,5,2,3,3,4,2,3,3,4,3,5,3,3,4,5,"Family, friends, colleagues",2,2,1 person,No people,€35.000 - €49.999,29,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,Grundschule,Christlich Demokratische Union Deutschlands (CDU),99999997,1,I don't know,2,I don't know,Less than 1.000 km,I don't know,4-5 times per week or more often,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,2,2,2,2,2,2,2,2,2,2,4,2,1,2,2,5,2,2,2,2,"Newsarticles (newspapers, tv and websites)",2,2,1 person,1 person,I'd rather not say,23,18 t/m 24,Low
Male,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,3,I don't know,99999997,Myself,10.000-19.999,50-99 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,3,3,3,2,3,2,4,2,2,3,2,2,2,2,4,3,3,2,4,2,2,Car dealer(s),3,3,3 people or more,1 person,€50.000 - €64.999,54,45 t/m 54,High
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,2,2,2,2,2,2,3,2,2,3,2,2,2,3,2,3,4,3,3,2,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€50.000 - €64.999,28,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,2,"If I had an EV, it would be my only car",1,5,3,2,3,99999997,99999997,99999997,4,4,99999997,2,2,99999997,4,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,27,25 t/m 34,Middle
Female,Sachsen-Anhalt,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Don't know / no opinion,1,4,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Public road,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,5,2,I would never buy an EV,4,1,3,99999997,5,99999997,1,1,5,5,99999997,1,1,2,3,1,99999997,99999997,1,1,1,1,1,1,Car dealer(s),1,4,3 people or more,5 people or more,€20.000 - €34.999,37,35 t/m 44,High
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,3,No,3,Myself,10.000-19.999,100-199 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,1,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,2 people,€50.000 - €64.999,51,45 t/m 54,Middle
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,2,4,5,4,3,1,1,2,3,3,3,4,4,4,5,5,3,1,1,3,3,4,Car manufacturer(s),2,2,1 person,1 person,€20.000 - €34.999,25,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Bündnis 90/Die Grünen,2,2,No,3,Equally shared in decision makings,20.000-29.999,30-39 km,1 time per month,Own parking space in  shared common area,1,1,0,1,1,0,1,1,0,0,1,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,0,0,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,2,4,3,2,1,3,2,2,2,2,2,2,1,2,1,3,1,1,2,1,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€35.000 - €49.999,23,18 t/m 24,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,AlternativeFar Deutschland (AfD),3,2,No,2,Other(s) in the household,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,3,4,4,5,4,4,3,4,1,2,2,3,2,2,3,2,2,2,1,2,4,"Family, friends, colleagues",3,3,3 people or more,No people,€35.000 - €49.999,50,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,3,Myself,10.000-19.999,30-39 km,Rare/never,Public road,0,1,0,1,1,0,1,1,0,0,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,4,4,4,4,4,3,4,4,4,3,3,4,5,3,4,4,3,4,2,3,99999997,99999997,Car dealer(s),4,2,1 person,No people,€50.000 - €64.999,52,45 t/m 54,Middle
Female,Schleswig-Holstein,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per year,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",1,5,5,5,99999997,99999997,99999997,99999997,5,5,99999997,2,2,2,5,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,Car manufacturer(s),3,2,1 person,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,No,2,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,99999997,2,2,4,5,3,2,1,2,3,2,3,4,2,3,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€50.000 - €64.999,60,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,5.000-9.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,4,3,99999997,99999997,1,1,99999997,2,3,5,1,5,5,3,99999997,5,3,4,4,5,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,1,2 people,1 person,€20.000 - €34.999,38,35 t/m 44,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,10.000-19.999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,1,1,0,0,0,1,0,1,0,0,1,0,0,0,0,1,1,0,0,0,0,1,0,1,1,1,0,0,0,0,1,1,1,1,0,0,1,0,0,1,1,1,0,0,1,2,I would never buy an EV,3,1,1,1,5,5,3,1,3,1,3,1,1,1,5,3,3,5,1,5,1,5,1,1,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,65,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,30.000-39.999,40-49 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,1,2,1,2,1,1,1,1,1,1,1,1,1,2,1,1,2,2,2,2,1,Car dealer(s),2,3,2 people,2 people,€50.000 - €64.999,40,35 t/m 44,High
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,1,Equally shared in decision makings,50.000 or more,50-99 km,1 time per year,Own parking space in  shared common area,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,1,2,99999997,99999997,99999997,99999997,1,2,2,99999997,99999997,2,2,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,"Another source, not mentioned in this list",3,3,2 people,1 person,€20.000 - €34.999,44,35 t/m 44,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,Prefer not to state,2,2,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,Rare/never,Own parking space in  shared common area,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,1,1,3,1,1,99999997,1,3,1,3,3,1,99999997,1,1,1,1,1,1,99999997,1,2,Car manufacturer(s),3,5,2 people,No people,€20.000 - €34.999,41,35 t/m 44,Low
Female,Hessen,Central Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,3,Myself,I don't know,10-19 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,4,4,4,5,4,5,99999997,99999997,4,2,99999997,99999997,99999997,3,5,3,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",4,2,2 people,2 people,€20.000 - €34.999,23,18 t/m 24,Middle
Male,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",2,4,4,4,5,5,3,2,5,4,3,2,2,3,4,1,2,5,1,5,1,3,1,1,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,4,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,4,5,4,5,3,4,4,5,2,5,1,5,2,1,2,1,4,2,2,4,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,No people,€65.000 - €79.999,34,25 t/m 34,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,40.000-49.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,1,0,0,1,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,99999997,2,2,1,2,2,3,2,2,2,3,3,3,2,3,2,2,1,3,3,3,Car dealer(s),3,3,2 people,No people,€50.000 - €64.999,56,55 t/m 70,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,99999997,2,No,1,Equally shared in decision makings,40.000-49.999,200 km or more,4-5 times per week or more often,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,1,1,0,1,1,1,1,0,0,5,2,I would never buy an EV,3,3,3,99999997,3,99999997,99999997,2,1,1,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,5,2 people,No people,I'd rather not say,57,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Die Linke,2,2,No,3,Myself,1.000-4.9999,20-29 km,1 time biannually,Public road,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,I don't know,99999997,99999997,4,99999997,4,99999997,99999997,2,3,4,99999997,2,3,2,2,2,2,2,2,99999997,1,3,2,2,"Family, friends, colleagues",3,3,1 person,No people,€35.000 - €49.999,57,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,30-39 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,3,3,4,2,4,4,5,3,3,2,4,4,3,3,2,5,1,3,2,1,Car manufacturer(s),2,2,2 people,No people,€50.000 - €64.999,56,55 t/m 70,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,I don't know,3,Equally shared in decision makings,10.000-19.999,40-49 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",99999997,3,3,2,2,3,2,4,4,4,4,4,3,3,4,3,3,4,2,3,1,2,2,1,"Newsarticles (newspapers, tv and websites)",2,3,2 people,No people,€35.000 - €49.999,53,45 t/m 54,Middle
Male,Berlin,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,30-39 km,4-5 times per week or more often,Public road,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,2,4,4,4,4,4,4,4,4,4,4,4,4,4,1,2,2,1,1,1,1,2,"Newsarticles (newspapers, tv and websites)",2,2,1 person,No people,€19.999 or less,41,35 t/m 44,Middle
Male,ThÃ¼ringen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,3,No,3,Myself,10.000-19.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,0,1,0,1,0,0,0,1,1,0,0,0,0,0,0,1,0,1,0,0,1,1,1,0,0,0,0,1,1,0,1,0,1,0,0,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,4,4,4,4,5,4,4,4,4,4,4,4,2,4,1,4,4,2,Car dealer(s),4,1,2 people,No people,€80.000 - €94.999,34,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,3,No,2,Myself,30.000-39.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,5,5,3,5,3,3,3,3,4,4,4,4,3,5,5,5,5,5,5,5,5,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€110.000 or more,49,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,2,No,2,Equally shared in decision makings,5.000-9.999,20-29 km,Rare/never,Own driveway/carport/garage,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,3,2,1,3,3,3,3,3,3,3,2,2,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,2 people,2 people,€20.000 - €34.999,32,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,No,2,Myself,20.000-29.999,30-39 km,2-4 times per month,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,4,2,2,2,2,2,2,2,1,1,1,1,2,1,1,1,2,3,2,1,3,Official governmental websites,4,2,3 people or more,3 people,€20.000 - €34.999,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,2,Myself,10.000-19.999,20-29 km,2-4 times per month,Public road,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,2,1,1,2,1,2,2,2,2,2,1,2,2,1,1,2,2,2,2,2,2,1,2,Official governmental websites,2,2,1 person,No people,€20.000 - €34.999,30,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,Official governmental websites,5,1,3 people or more,No people,€65.000 - €79.999,64,55 t/m 70,High
Female,Schleswig-Holstein,North Germany,Hauptschule,No party,1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per year,Public road,1,1,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,3,3,99999997,5,5,3,5,2,5,99999997,5,4,4,4,1,4,3,1,3,1,99999997,2,3,Car manufacturer(s),3,3,2 people,No people,€19.999 or less,51,45 t/m 54,Low
Male,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,4,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,1,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,2,4,4,2,99999997,99999997,2,1,2,2,2,1,1,3,2,1,4,2,99999997,1,2,2,1,"Family, friends, colleagues",3,3,3 people or more,1 person,€95.000 - €109.999,20,18 t/m 24,Middle
Female,Berlin,Eastern Germany,Realschule,Don't know / no opinion,3,2,"Yes, plug-in hybrid car(s) and electric car(s)",5,Equally shared in decision makings,I don't know,I don't know,I don't know,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,€20.000 - €34.999,43,35 t/m 44,Middle
Female,Bayern,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,I don't know,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,5,1 person,No people,I'd rather not say,54,45 t/m 54,Low
Female,Bayern,South Germany,Hauptschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,50-99 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,1,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",3,3,4,3,3,99999997,99999997,99999997,4,99999997,99999997,2,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,1 person,No people,€20.000 - €34.999,53,45 t/m 54,Low
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,3,No,2,Myself,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,2,2,1,1,5,1,1,1,1,3,1,3,1,1,1,1,1,3,1,3,1,5,1,1,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,3,"Yes, electric car(s)",3,Other(s) in the household,40.000-49.999,40-49 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,4,4,3,3,3,3,4,4,3,3,3,4,4,4,2,3,3,4,3,3,Car dealer(s),2,3,2 people,1 person,€35.000 - €49.999,24,18 t/m 24,Middle
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",1,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,4,4,3,2,2,2,4,2,2,2,4,2,2,2,2,3,3,4,4,2,2,"Newsarticles (newspapers, tv and websites)",2,2,2 people,2 people,€110.000 or more,43,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Myself,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,3,2,2,3,4,4,3,2,1,2,2,2,1,99999997,2,2,1,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,57,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,No,3,Myself,5.000-9.999,50-99 km,1 time per month,Public road,1,0,1,1,1,0,1,0,0,0,1,0,0,0,1,0,1,1,0,1,0,0,0,1,0,1,0,0,0,0,1,0,0,1,1,1,0,0,0,1,0,1,1,0,0,1,1,I don't know,3,4,3,4,5,3,4,3,1,2,1,2,3,1,2,1,4,1,1,4,3,2,1,1,Car manufacturer(s),4,2,1 person,No people,I'd rather not say,18,18 t/m 24,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,4,"Yes, electric car(s)",3,Myself,20.000-29.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,1,0,1,1,0,0,1,0,1,1,0,0,1,1,1,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,2,2,2,3,2,4,4,2,2,3,2,2,2,2,2,2,2,2,3,2,2,Official governmental websites,3,2,2 people,2 people,€65.000 - €79.999,32,25 t/m 34,Middle
Male,Niedersachsen,North Germany,Realschule,Don't know / no opinion,2,2,No,1,Myself,20.000-29.999,10-19 km,1 time per month,Public road,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,4,4,99999997,99999997,99999997,2,99999997,99999997,1,2,1,1,1,1,1,2,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,4,3 people or more,1 person,€50.000 - €64.999,48,45 t/m 54,Middle
Male,Rheinland-Pfalz,Western Germany,Fachhochschule,Other party:,1,3,No,1,Myself,5.000-9.999,20-29 km,Rare/never,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",2,2,4,5,2,2,1,1,4,5,2,1,1,1,5,2,2,3,3,4,1,1,2,2,Car manufacturer(s),3,3,3 people or more,No people,€110.000 or more,45,45 t/m 54,High
Male,Sachsen-Anhalt,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Myself,5.000-9.999,50-99 km,Rare/never,Own driveway/carport/garage,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I would never buy an EV,5,1,3,3,3,3,2,2,1,1,2,1,3,1,1,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,5,2 people,No people,€65.000 - €79.999,63,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Die Linke,3,2,"Yes, electric car(s)",4,Other(s) in the household,10.000-19.999,50-99 km,1 time per month,Public parking garage/underground parking,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,3,5,4,4,3,2,2,2,5,3,3,4,4,1,5,5,3,2,4,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€50.000 - €64.999,27,25 t/m 34,Middle
Male,Hessen,Central Germany,Realschule,Was not allowed to vote (yet),1,2,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Public road,1,1,1,1,1,0,1,1,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,1,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,4,3,4,4,2,3,4,4,4,4,3,2,3,3,3,2,3,2,3,2,1,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,3 people,€20.000 - €34.999,18,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,0,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,4,5,99999997,1,2,3,5,1,3,1,1,1,1,2,4,2,3,2,3,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€65.000 - €79.999,67,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,1,No,99999997,Myself,5.000-9.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,3,2,I don't know,2,4,4,99999997,4,3,2,4,5,5,4,2,2,4,4,99999997,2,4,3,99999997,2,3,2,2,"Another source, not mentioned in this list",3,3,3 people or more,No people,€50.000 - €64.999,31,25 t/m 34,Middle
Female,ThÃ¼ringen,Central Germany,Fachhochschule,AlternativeFar Deutschland (AfD),99999997,2,No,1,Other(s) in the household,10.000-19.999,50-99 km,1 time per month,Public road,0,0,1,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,3,3,1,2,3,99999997,99999997,99999997,1,1,99999997,99999997,3,3,3,3,1,1,1,1,1,2,1,2,"Another source, not mentioned in this list",3,3,2 people,2 people,€20.000 - €34.999,37,35 t/m 44,High
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,99999997,99999997,4,99999997,99999997,2,2,99999997,4,99999997,2,4,1,99999997,99999997,4,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€19.999 or less,62,55 t/m 70,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,2,No,1,Myself,5.000-9.999,Less than 10 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,3,5,99999997,3,5,5,99999997,99999997,4,5,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,4,99999997,99999997,2,99999997,2,"Another source, not mentioned in this list",3,3,2 people,No people,€19.999 or less,67,55 t/m 70,Middle
Male,Sachsen,Eastern Germany,Realschule,AlternativeFar Deutschland (AfD),2,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Public road,1,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",3,1,1,1,2,2,1,2,1,1,1,1,1,1,2,1,1,2,1,1,1,1,1,1,"Family, friends, colleagues",1,5,1 person,No people,€19.999 or less,63,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,100-199 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",5,3,4,3,4,3,3,2,2,3,2,2,2,2,3,3,2,3,3,2,2,2,2,3,Car dealer(s),3,3,2 people,1 person,€50.000 - €64.999,39,35 t/m 44,High
Female,Saarland,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,1,No,1,Myself,10.000-19.999,30-39 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,5,2,I would never buy an EV,4,1,4,1,5,1,1,1,4,2,2,1,1,1,2,1,2,1,1,2,1,1,1,1,Car manufacturer(s),1,5,2 people,No people,€35.000 - €49.999,23,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,100-199 km,1 time per month,Own driveway/carport/garage,1,0,0,0,1,0,1,0,1,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,5,3,4,4,2,3,4,4,4,3,2,4,4,2,3,4,3,4,2,99999997,99999997,3,Car manufacturer(s),3,2,2 people,3 people,€50.000 - €64.999,38,35 t/m 44,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,39,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",1,2,2,3,2,3,3,2,2,3,2,2,3,3,2,2,3,3,2,3,2,2,3,3,Car dealer(s),2,3,2 people,3 people,€50.000 - €64.999,35,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,Rare/never,Public parking garage/underground parking,1,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,I don't know,99999997,99999997,99999997,99999997,5,4,99999997,2,99999997,99999997,3,2,3,99999997,5,99999997,3,99999997,99999997,3,3,4,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,48,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,0,0,0,1,1,1,1,0,0,1,1,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,0,1,0,0,1,0,1,1,1,1,1,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,3,2,2,2,3,3,3,4,3,2,3,2,3,3,3,3,3,3,1,1,1,1,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,29,25 t/m 34,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),2,4,"Yes, electric car(s)",5,Other(s) in the household,20.000-29.999,20-29 km,1-3 times per week,Public parking garage/underground parking,1,1,0,1,0,0,1,1,0,0,1,1,0,0,0,1,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,1,1,0,1,0,0,1,0,1,0,0,2,1,"If I had an EV, it would be my only car",1,5,4,4,3,4,3,3,4,4,3,2,3,2,3,3,2,3,4,2,2,3,4,4,"Newsarticles (newspapers, tv and websites)",3,2,2 people,1 person,€20.000 - €34.999,25,25 t/m 34,Middle
Female,Hessen,Central Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,4,Equally shared in decision makings,20.000-29.999,30-39 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,5,2,I would never buy an EV,4,2,2,2,4,2,1,2,1,1,2,2,2,1,2,2,1,2,2,2,2,2,1,2,Car manufacturer(s),2,4,3 people or more,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time per month,Public parking garage/underground parking,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,99999997,99999997,99999997,99999997,1,99999997,5,1,5,5,1,1,1,1,1,1,1,1,1,Car dealer(s),3,5,2 people,No people,€20.000 - €34.999,32,25 t/m 34,High
Male,Hessen,Central Germany,Realschule,No party,3,1,No,3,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Male,Rheinland-Pfalz,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,3,3,3,99999997,99999997,1,1,1,3,3,99999997,2,1,4,3,2,3,1,2,2,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€19.999 or less,66,55 t/m 70,Low
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,1,0,1,0,0,0,1,0,0,1,0,0,0,0,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,2,5,4,5,99999997,4,5,5,5,5,4,5,3,5,2,2,5,2,5,2,3,4,3,"Another source, not mentioned in this list",3,2,2 people,No people,€80.000 - €94.999,28,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,4,1,2,2,3,99999997,2,3,2,3,99999997,2,2,2,2,1,1,2,1,2,2,99999997,2,2,Car manufacturer(s),3,4,2 people,No people,€35.000 - €49.999,64,55 t/m 70,Middle
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Other(s) in the household,20.000-29.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,I don't know,99999997,3,4,99999997,4,99999997,2,99999997,4,99999997,99999997,2,99999997,2,99999997,2,2,2,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,I'd rather not say,62,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Die Linke,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I don't know,99999997,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,Car dealer(s),3,3,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Bayern,South Germany,Hauptschule,Other party:,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,2,2,1,2,5,1,5,5,1,1,1,1,1,1,1,3,3,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,5,1 person,No people,€19.999 or less,51,45 t/m 54,Low
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,3,2,No,1,Myself,10.000-19.999,30-39 km,Rare/never,Parking in shared common area without individual parking space,1,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,1 person,No people,€20.000 - €34.999,38,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,40.000-49.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,1,1,1,1,1,1,1,0,1,1,0,0,0,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,4,4,5,5,4,2,4,5,1,3,4,1,3,3,3,3,2,4,1,1,3,1,Car manufacturer(s),4,2,2 people,No people,€35.000 - €49.999,50,45 t/m 54,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,2,Equally shared in decision makings,20.000-29.999,10-19 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,4,2,4,2,2,3,4,3,2,4,2,3,2,2,3,2,2,2,2,99999997,99999997,Car manufacturer(s),4,2,2 people,3 people,€65.000 - €79.999,33,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,I don't know,Own driveway/carport/garage,1,1,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,2,3,4,99999997,5,5,99999997,2,2,3,3,1,2,2,99999997,2,2,99999997,2,99999997,1,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,I'd rather not say,44,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,1 person,I'd rather not say,34,25 t/m 34,Middle
Male,Bayern,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,4-5 times per week or more often,Own driveway/carport/garage,1,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,4,1,4,2,1,3,1,5,1,99999997,1,1,1,1,1,2,1,1,1,1,1,1,"Another source, not mentioned in this list",3,4,2 people,2 people,€35.000 - €49.999,48,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,1,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time biannually,Public road,0,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",99999997,4,4,3,2,2,4,2,2,2,99999997,1,4,2,3,99999997,2,2,1,99999997,99999997,5,2,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",5,3,2 people,No people,€50.000 - €64.999,31,25 t/m 34,High
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,3,No,1,Equally shared in decision makings,5.000-9.999,50-99 km,Rare/never,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,1,1,0,0,1,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,2,2,3,99999997,2,4,2,2,2,3,3,2,2,3,2,3,4,2,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,No people,€110.000 or more,51,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, electric car(s)",3,Myself,10.000-19.999,40-49 km,1-3 times per week,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,2,2,3,4,3,3,3,3,1,2,2,3,3,3,3,3,3,3,3,3,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,2 people,€50.000 - €64.999,48,45 t/m 54,High
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,2,1,1,"Another source, not mentioned in this list",3,5,1 person,2 people,€20.000 - €34.999,47,45 t/m 54,Middle
Female,Hamburg,North Germany,Realschule,Die Linke,2,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Rare/never,Public road,1,1,0,1,1,0,1,1,0,0,0,0,0,0,1,1,1,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,3,1,I would never buy an EV,2,3,3,1,4,99999997,2,99999997,4,5,3,1,2,4,4,2,2,4,1,3,2,5,99999997,1,Official governmental websites,3,3,2 people,No people,€20.000 - €34.999,66,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,3,2,"Yes, electric car(s)",2,Myself,Less than 1.000 km,Less than 10 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,2,4,3,2,3,4,3,3,2,4,2,3,3,2,3,3,4,3,3,3,"Newsarticles (newspapers, tv and websites)",3,2,1 person,1 person,€19.999 or less,30,25 t/m 34,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,3,No,1,Myself,20.000-29.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,4,4,3,2,2,2,2,3,4,4,2,2,2,4,2,2,4,2,4,2,3,2,3,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€20.000 - €34.999,66,55 t/m 70,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,1,No,1,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€19.999 or less,54,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,4,No,2,Other(s) in the household,Less than 1.000 km,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,2,2,2,2,3,2,3,2,2,3,2,3,2,2,3,2,2,4,3,2,3,Car dealer(s),4,2,3 people or more,No people,€20.000 - €34.999,19,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,1,1,1,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,99999997,2,4,4,2,2,2,2,1,2,2,1,4,2,3,2,1,1,3,1,2,Car dealer(s),3,2,3 people or more,3 people,I'd rather not say,33,25 t/m 34,High
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,4,2,No,2,Myself,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,3,1,I would never buy an EV,3,3,3,4,3,2,1,3,4,5,1,2,1,1,2,1,3,3,1,3,1,1,1,1,Car dealer(s),3,3,2 people,No people,€19.999 or less,62,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,2-4 times per month,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,1,1,1,2,2,2,2,2,2,2,2,2,2,2,3,3,3,3,3,3,2,"Family, friends, colleagues",2,2,1 person,2 people,€65.000 - €79.999,34,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,4,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,1,1,1,1,1,0,1,0,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,5,1,5,5,5,5,2,Official governmental websites,5,1,1 person,No people,€35.000 - €49.999,56,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,20.000-29.999,50-99 km,1 time biannually,Parking in shared common area without individual parking space,1,1,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,99999997,3,2,5,3,99999997,2,1,2,99999997,1,3,1,1,1,1,1,1,3,2,1,1,99999997,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,40,35 t/m 44,Middle
Male,ThÃ¼ringen,Central Germany,Fachhochschule,Die Linke,1,3,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,2,3,2,2,2,4,4,3,2,2,1,2,2,2,3,2,3,1,2,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€20.000 - €34.999,35,35 t/m 44,High
Female,Sachsen,Eastern Germany,Realschule,AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,1,1,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,1 person,€19.999 or less,39,35 t/m 44,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,4,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,I don't know,2,5,5,99999997,4,99999997,99999997,99999997,4,99999997,99999997,3,99999997,3,4,99999997,99999997,99999997,2,99999997,1,99999997,99999997,99999997,Car dealer(s),3,3,3 people or more,No people,€50.000 - €64.999,61,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),3,2,"Yes, electric car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,2,3,3,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",2,3,1 person,No people,€35.000 - €49.999,26,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),3,3,2 people,2 people,€50.000 - €64.999,49,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Bündnis 90/Die Grünen,1,2,No,2,Myself,10.000-19.999,10-19 km,4-5 times per week or more often,Public road,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,4,3,3,99999997,2,4,99999997,99999997,5,4,4,4,4,2,99999997,2,3,99999997,99999997,99999997,99999997,Car manufacturer(s),2,2,1 person,No people,€35.000 - €49.999,50,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,2,4,3,99999997,99999997,2,2,2,3,99999997,99999997,3,3,99999997,99999997,3,99999997,2,3,99999997,99999997,3,3,2,Car dealer(s),3,3,3 people or more,No people,€20.000 - €34.999,24,18 t/m 24,Middle
Male,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,3,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Own parking space in  shared common area,1,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,5,3,4,2,4,4,4,3,2,2,2,3,2,2,3,2,4,3,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,2 people,No people,€19.999 or less,23,18 t/m 24,Middle
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Myself,20.000-29.999,I don't know,Several times biannually,Own parking space in  shared common area,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,99999997,1,I don't know,2,2,4,2,99999997,99999997,4,3,4,2,4,99999997,99999997,4,5,3,2,5,5,4,2,2,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,2 people,I'd rather not say,29,25 t/m 34,High
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),99999997,1,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Public parking garage/underground parking,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,2,2,I don't know,2,2,2,2,5,99999997,99999997,3,4,5,99999997,2,99999997,1,2,1,1,2,1,1,99999997,99999997,2,2,Car manufacturer(s),3,3,1 person,No people,€50.000 - €64.999,31,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,5,1,No,1,I don't know,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,43,35 t/m 44,Low
Male,Schleswig-Holstein,North Germany,Realschule,Bündnis 90/Die Grünen,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I don't know,99999997,3,3,3,3,3,3,4,4,4,3,3,3,3,3,4,4,4,4,2,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€20.000 - €34.999,42,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,5,2,3,3,1,5,1,1,5,5,5,5,5,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",2,5,1 person,No people,€20.000 - €34.999,46,45 t/m 54,Middle
Male,Hessen,Central Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,3,No,1,Equally shared in decision makings,20.000-29.999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",5,1,3,2,4,1,2,3,1,2,3,3,3,2,2,2,1,4,3,3,2,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€20.000 - €34.999,28,25 t/m 34,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,Less than 1.000 km,10-19 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",1,2,1 person,1 person,€20.000 - €34.999,20,18 t/m 24,Low
Male,Bayern,South Germany,Fachhochschule,Freie Demokratische Partei (FDP),1,2,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,1,0,1,1,1,0,0,0,0,1,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,3,4,99999997,5,99999997,99999997,1,2,99999997,1,1,1,2,99999997,1,99999997,99999997,3,99999997,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,51,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,5,4,"Yes, plug-in hybrid car(s)",3,Myself,Less than 1.000 km,Less than 10 km,1 time per year,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be my only car",2,4,1,1,5,3,3,1,1,4,1,5,1,1,5,2,2,2,5,1,1,2,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,4,1 person,No people,€50.000 - €64.999,66,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,20-29 km,Several times biannually,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be my only car",3,3,3,3,2,2,3,3,3,4,2,3,2,1,3,1,3,2,2,3,3,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,22,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,AlternativeFar Deutschland (AfD),1,2,No,1,Myself,10.000-19.999,40-49 km,1 time biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,3,2,2,3,3,2,2,4,4,1,1,1,1,2,1,1,4,1,2,1,1,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€35.000 - €49.999,63,55 t/m 70,High
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),3,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,4,2,I don't know,99999997,2,99999997,99999997,99999997,2,2,2,3,3,99999997,1,1,2,99999997,1,1,1,1,99999997,1,99999997,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,44,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,5,5,5,5,99999997,99999997,2,5,5,4,2,2,4,5,5,99999997,5,2,99999997,2,1,99999997,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,38,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,5.000-9.999,I don't know,Rare/never,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,0,1,0,1,0,0,3,2,I would never buy an EV,99999997,4,4,2,4,99999997,4,2,5,99999997,5,5,1,4,5,99999997,99999997,2,2,2,1,1,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,€95.000 - €109.999,47,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,Fachhochschule,Other party:,1,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,3,4,3,99999997,3,4,2,99999997,2,2,2,3,99999997,99999997,3,1,3,2,99999997,3,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,55,55 t/m 70,High
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,3,2,I don't know,2,4,4,3,3,99999997,3,2,4,4,99999997,2,2,2,3,2,99999997,3,2,99999997,2,2,2,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€20.000 - €34.999,28,25 t/m 34,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),2,2,"Yes, electric car(s)",3,Other(s) in the household,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,2,3,2,3,3,3,2,3,3,2,4,3,2,3,2,2,3,3,3,3,2,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,3 people or more,3 people,€65.000 - €79.999,30,25 t/m 34,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,No,5,Myself,5.000-9.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,3,1,"If I had an EV, it would be my only car",2,4,2,3,2,3,1,2,4,5,3,2,1,1,4,2,1,1,1,4,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,2,2 people,No people,I'd rather not say,59,55 t/m 70,Middle
Female,Hamburg,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,1,2,No,1,Equally shared in decision makings,1.000-4.9999,30-39 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,2,99999997,4,99999997,5,99999997,99999997,99999997,4,4,99999997,2,2,2,3,2,99999997,99999997,2,99999997,99999997,99999997,2,2,Car manufacturer(s),3,3,2 people,No people,€65.000 - €79.999,66,55 t/m 70,High
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",2,Myself,50.000 or more,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,4,2,3,4,4,4,2,4,4,2,4,5,3,4,3,3,4,2,4,5,3,4,Car manufacturer(s),2,3,2 people,No people,€80.000 - €94.999,34,25 t/m 34,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,1,3,"Yes, electric car(s)",3,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,1,0,0,0,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,4,4,4,5,5,4,4,4,5,4,5,4,4,4,5,4,4,Car manufacturer(s),4,2,2 people,2 people,€65.000 - €79.999,37,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,4,No,1,Other(s) in the household,20.000-29.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,0,1,0,1,1,0,0,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,3,2,1,4,2,2,3,2,4,4,3,3,2,2,1,1,4,1,3,2,2,"Family, friends, colleagues",3,3,3 people or more,No people,€35.000 - €49.999,20,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,2,No,3,Myself,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,2,3,2,2,1,3,3,2,3,2,3,2,2,3,2,3,1,2,2,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,59,55 t/m 70,Low
Male,Berlin,Eastern Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,3,Myself,20.000-29.999,20-29 km,1 time per month,Public road,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,3,3,1,3,3,4,2,2,2,1,5,4,2,2,1,3,1,3,2,3,Car dealer(s),3,2,2 people,2 people,€20.000 - €34.999,40,35 t/m 44,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,1 time per year,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,4,99999997,99999997,99999997,99999997,2,99999997,4,99999997,4,2,99999997,99999997,4,99999997,99999997,4,2,99999997,2,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,No party,99999997,2,No,1,Myself,5.000-9.999,10-19 km,Rare/never,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,99999997,99999997,99999997,5,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,1,2,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,30.000-39.999,30-39 km,Several times biannually,Parking in shared common area without individual parking space,1,0,1,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,4,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,4,5,5,5,4,Car dealer(s),1,1,3 people or more,1 person,€80.000 - €94.999,29,25 t/m 34,High
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,99999997,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,4,1,I don't know,3,4,99999997,2,2,99999997,2,2,1,4,3,1,2,2,2,2,2,2,2,2,2,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,66,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,3,Myself,20.000-29.999,50-99 km,1 time per month,Own driveway/carport/garage,0,1,0,1,0,0,1,1,1,0,0,1,0,0,0,0,1,1,0,0,1,1,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,5,3,2,3,1,1,1,1,2,1,4,1,3,1,1,2,1,4,1,1,1,1,Car dealer(s),3,2,2 people,No people,€65.000 - €79.999,60,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,1,2,"Yes, plug-in hybrid car(s)",1,Myself,10.000-19.999,10-19 km,2-4 times per month,Public road,1,1,1,1,1,0,1,1,0,1,0,0,0,0,1,1,1,1,1,0,1,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,1,4,2,1,1,1,3,99999997,1,1,1,3,1,1,1,1,1,2,3,1,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€19.999 or less,54,45 t/m 54,Low
Male,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,3,No,2,Myself,30.000-39.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,5,1,I would never buy an EV,5,4,4,1,3,3,1,2,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Family, friends, colleagues",2,5,2 people,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,No,3,Myself,50.000 or more,50-99 km,1 time per month,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,2,3,4,2,3,2,3,2,2,3,4,2,3,2,3,2,2,2,4,4,3,3,Car dealer(s),2,2,1 person,No people,€50.000 - €64.999,49,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,3,Myself,10.000-19.999,50-99 km,1 time per month,Public road,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,1,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,3,99999997,4,4,99999997,99999997,4,4,3,3,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,Car dealer(s),3,3,2 people,1 person,€19.999 or less,35,35 t/m 44,Middle
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,2,Myself,30.000-39.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,1,0,0,1,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,1,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",4,5,5,5,2,99999997,99999997,3,1,5,3,2,2,2,3,1,2,1,1,3,1,2,1,2,"Family, friends, colleagues",2,2,2 people,No people,€95.000 - €109.999,34,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Myself,20.000-29.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,3,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,Car dealer(s),3,1,2 people,2 people,€20.000 - €34.999,40,35 t/m 44,Middle
Female,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,2,Myself,5.000-9.999,30-39 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,1,0,0,0,1,1,1,0,1,0,0,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",3,5,4,2,4,4,2,2,2,2,4,4,2,2,4,2,2,2,2,2,2,2,2,2,Car manufacturer(s),3,3,2 people,No people,€50.000 - €64.999,57,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,4,5,5,99999997,3,99999997,1,1,5,99999997,5,1,1,99999997,99999997,1,1,1,1,99999997,99999997,99999997,1,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,2 people,€65.000 - €79.999,40,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,4,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Own parking space in  shared common area,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,2,3,2,2,2,3,3,2,2,1,2,3,2,2,2,2,4,1,3,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,3 people or more,No people,€50.000 - €64.999,23,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,40.000-49.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,1,1,1,5,2,1,1,5,3,3,3,3,1,3,1,1,3,1,1,1,1,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,65,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,No,99999997,Equally shared in decision makings,1.000-4.9999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,1,5,99999997,5,5,2,4,5,5,3,2,3,1,3,4,2,5,1,3,3,3,99999997,2,Car dealer(s),1,1,2 people,No people,€19.999 or less,23,18 t/m 24,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,1,0,0,0,0,0,4,2,I would never buy an EV,3,4,5,4,4,4,2,3,4,4,4,1,1,1,2,2,1,2,1,1,1,1,1,1,Car manufacturer(s),3,4,2 people,2 people,€50.000 - €64.999,27,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",2,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,4,4,4,3,4,3,3,4,4,4,4,2,4,3,3,3,2,3,3,4,2,4,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,26,25 t/m 34,High
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",3,Myself,20.000-29.999,40-49 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,1,3,5,5,5,3,3,3,5,3,2,4,1,5,1,3,1,1,"Newsarticles (newspapers, tv and websites)",4,1,2 people,2 people,€95.000 - €109.999,33,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",2,Myself,10.000-19.999,50-99 km,Several times biannually,Parking in shared common area without individual parking space,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,3,2,4,3,2,4,1,3,2,4,2,3,3,3,4,2,4,4,4,2,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,3 people or more,No people,€95.000 - €109.999,32,25 t/m 34,High
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,4,99999997,4,3,2,2,2,4,3,4,3,4,3,4,2,2,2,1,99999997,2,4,2,3,"Family, friends, colleagues",4,2,1 person,No people,€20.000 - €34.999,39,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,4,5,5,3,1,3,1,5,5,5,2,1,1,5,5,2,3,1,2,1,5,1,1,"Family, friends, colleagues",3,3,1 person,1 person,€20.000 - €34.999,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Public road,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,3,3,2,3,4,4,2,3,3,3,3,4,4,3,3,4,3,3,3,3,4,5,Car dealer(s),3,3,2 people,No people,€19.999 or less,24,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,3,99999997,4,99999997,99999997,2,3,3,99999997,2,3,99999997,3,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,40-49 km,1 time biannually,Own driveway/carport/garage,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,"If I had an EV, it would be my only car",2,3,3,4,4,4,2,2,4,4,2,2,1,2,4,2,2,3,1,2,2,4,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€65.000 - €79.999,45,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,3,Myself,20.000-29.999,50-99 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,0,0,1,1,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,1,1,0,1,1,1,1,0,0,1,1,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,5,5,5,5,5,2,5,5,5,2,2,3,3,2,5,2,4,2,5,4,3,Car dealer(s),3,2,2 people,1 person,€35.000 - €49.999,27,25 t/m 34,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",99999997,Other(s) in the household,30.000-39.999,30-39 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,1,2,2,1,2,2,2,1,2,2,2,3,2,1,2,2,3,2,3,2,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,2 people,€20.000 - €34.999,34,25 t/m 34,High
Male,Hessen,Central Germany,Fachhochschule,AlternativeFar Deutschland (AfD),1,2,No,2,Myself,5.000-9.999,10-19 km,1 time biannually,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,0,0,1,1,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,5,3,4,2,2,3,5,5,5,1,1,4,5,1,2,2,1,99999997,1,1,1,1,"Family, friends, colleagues",3,3,1 person,No people,€80.000 - €94.999,40,35 t/m 44,High
Male,Brandenburg,Eastern Germany,Realschule,AlternativeFar Deutschland (AfD),2,2,No,3,Equally shared in decision makings,10.000-19.999,10-19 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,3,4,3,4,4,3,2,3,4,3,2,2,2,4,2,4,4,1,4,1,3,2,3,"Family, friends, colleagues",4,3,2 people,No people,€20.000 - €34.999,70,55 t/m 70,Middle
Male,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,1,No,1,Myself,1.000-4.9999,30-39 km,Several times biannually,Public road,1,1,1,1,0,0,1,1,0,1,1,0,1,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,2,2,I don't know,2,5,5,5,4,3,5,4,4,3,2,2,5,2,2,2,2,4,2,2,1,4,3,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,1 person,No people,€19.999 or less,34,25 t/m 34,Middle
Male,Brandenburg,Eastern Germany,Hauptschule,Die Linke,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,10.000-19.999,10-19 km,2-4 times per month,Public road,1,1,1,1,1,0,1,1,0,1,0,0,0,0,1,1,1,0,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,4,4,5,5,5,5,5,4,3,3,4,3,4,4,4,3,3,4,4,3,"Newsarticles (newspapers, tv and websites)",2,1,1 person,No people,€19.999 or less,41,35 t/m 44,Low
Female,Schleswig-Holstein,North Germany,Realschule,Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,1,0,1,1,0,1,0,0,1,0,0,0,0,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,4,99999997,99999997,99999997,99999997,99999997,5,5,5,99999997,99999997,99999997,2,2,1,1,99999997,1,99999997,1,4,99999997,99999997,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,61,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,2,5,5,4,5,2,2,1,2,3,2,3,3,3,3,2,3,3,2,3,3,3,3,Car dealer(s),2,3,2 people,2 people,€35.000 - €49.999,32,25 t/m 34,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,"Yes, electric car(s)",4,Myself,30.000-39.999,20-29 km,Several times biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,2,4,2,1,4,2,1,1,5,2,3,3,1,4,4,2,1,5,3,4,1,2,1,"Family, friends, colleagues",3,2,2 people,2 people,€65.000 - €79.999,29,25 t/m 34,High
Male,Saarland,Western Germany,Realschule,Was not allowed to vote (yet),1,3,No,2,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,4,5,3,3,2,4,5,3,2,1,2,3,4,2,4,1,1,1,3,3,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",4,2,2 people,2 people,€80.000 - €94.999,19,18 t/m 24,Middle
Female,Bayern,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,5,3,3,2,1,4,3,4,2,1,2,2,2,2,5,4,2,3,3,4,3,Official governmental websites,3,3,2 people,1 person,€20.000 - €34.999,24,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Die Linke,5,1,No,1,Myself,Less than 1.000 km,I don't know,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,I would never buy an EV,99999997,99999997,5,5,4,5,2,4,1,1,5,1,5,1,2,1,1,1,2,5,5,5,1,5,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,I'd rather not say,67,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,1,1,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,3,4,3,3,2,2,2,1,2,5,2,1,1,1,1,1,2,1,1,1,2,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,61,55 t/m 70,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,10.000-19.999,40-49 km,1 time per year,Public road,0,1,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,2,1,I would never buy an EV,4,1,3,4,5,4,2,4,2,2,4,3,3,2,4,3,5,3,4,2,3,1,3,2,Car manufacturer(s),3,3,2 people,No people,€65.000 - €79.999,32,25 t/m 34,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,3,No,1,Equally shared in decision makings,50.000 or more,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,3,99999997,99999997,99999997,1,3,3,2,2,3,3,1,3,2,99999997,1,2,1,2,1,1,99999997,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,2 people,€110.000 or more,36,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,3,Myself,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,2,3,5,5,2,4,5,4,5,4,1,2,4,5,3,2,4,4,4,5,2,3,3,"Newsarticles (newspapers, tv and websites)",2,4,2 people,No people,€35.000 - €49.999,39,35 t/m 44,Middle
Female,Hessen,Central Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,20.000-29.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,5,2,3,5,2,5,2,3,3,2,3,1,2,1,4,2,5,Car manufacturer(s),3,3,2 people,1 person,€65.000 - €79.999,35,35 t/m 44,High
Female,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich-Soziale Union in Bayern (CSU),1,3,"Yes, electric car(s)",5,Myself,50.000 or more,50-99 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,1,1,1,0,1,0,0,0,1,0,0,1,0,1,1,0,0,1,1,1,0,1,0,0,0,0,1,0,1,0,1,1,0,1,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,2,3,2,1,1,1,1,3,1,2,2,1,1,4,2,1,1,2,1,2,1,"Family, friends, colleagues",1,1,2 people,2 people,€80.000 - €94.999,31,25 t/m 34,High
Male,Berlin,Eastern Germany,Hauptschule,Other party:,5,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Low
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,4,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,1,1,0,1,0,1,0,1,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,2,4,2,2,2,2,1,4,4,2,1,3,1,1,4,1,2,99999997,99999997,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,1 person,€80.000 - €94.999,64,55 t/m 70,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,99999997,3,No,2,Equally shared in decision makings,40.000-49.999,40-49 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,2,2,2,3,2,3,3,3,Car manufacturer(s),3,2,2 people,2 people,€35.000 - €49.999,50,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,0,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,3,5,5,4,99999997,99999997,99999997,5,4,5,3,99999997,3,5,99999997,99999997,99999997,3,4,2,3,99999997,3,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,47,45 t/m 54,High
Female,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,2,3,I don't know,2,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,3,3,3,2,3,3,4,4,3,3,99999997,99999997,3,2,3,2,99999997,99999997,99999997,3,3,"Family, friends, colleagues",2,2,3 people or more,1 person,€50.000 - €64.999,19,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Myself,10.000-19.999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,0,1,1,0,1,1,0,0,1,0,0,0,1,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,99999997,"If I had an EV, it would be my only car",2,4,4,4,3,4,3,3,4,3,4,2,3,2,5,3,3,3,1,4,3,3,3,3,"Family, friends, colleagues",4,2,3 people or more,No people,€20.000 - €34.999,40,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,2,2,No,3,Myself,5.000-9.999,Less than 10 km,1 time per year,Public road,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,3,3,2,2,3,3,2,3,2,2,3,3,2,3,99999997,2,2,3,2,3,3,3,3,3,"Another source, not mentioned in this list",3,4,1 person,1 person,€20.000 - €34.999,48,45 t/m 54,High
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Bündnis 90/Die Grünen,5,2,I don't know,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,5,2,"If I had an EV, it would be my only car",99999997,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,Official governmental websites,3,3,2 people,No people,€35.000 - €49.999,64,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Other(s) in the household,10.000-19.999,10-19 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,Car dealer(s),3,3,3 people or more,No people,€20.000 - €34.999,24,18 t/m 24,High
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,2,I don't know,1,Other(s) in the household,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",4,1,3,4,4,2,1,2,2,2,99999997,1,99999997,1,99999997,2,2,4,2,2,2,4,2,3,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,27,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,2,3,"Yes, electric car(s)",2,Myself,20.000-29.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,3,4,4,3,2,2,5,5,4,3,3,5,3,3,4,2,3,4,3,2,3,"Family, friends, colleagues",4,2,2 people,2 people,€35.000 - €49.999,34,25 t/m 34,Middle
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Other party:,1,2,No,3,Equally shared in decision makings,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,0,0,0,1,0,0,0,4,2,"If I had an EV, it would be my only car",4,5,5,5,5,2,3,2,1,5,5,3,3,2,5,2,3,3,1,2,1,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€65.000 - €79.999,48,45 t/m 54,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,4,4,3,2,5,5,5,3,2,5,5,4,5,4,2,2,1,3,4,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€19.999 or less,51,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,1,1,0,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,4,5,5,2,4,1,4,3,2,1,2,3,2,4,4,2,3,1,3,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€35.000 - €49.999,53,45 t/m 54,Middle
Male,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,99999997,1,I don't know,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,1,0,0,3,1,I don't know,3,2,3,2,5,2,2,3,2,4,2,3,4,2,3,3,3,2,2,5,3,2,3,2,"Family, friends, colleagues",3,3,1 person,No people,€35.000 - €49.999,34,25 t/m 34,High
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,I don't know,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,1,1,No,1,Other(s) in the household,Less than 1.000 km,I don't know,Rare/never,I don't know,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I don't know,5,5,5,5,1,5,5,4,4,5,5,5,5,5,5,5,4,4,5,5,5,4,5,5,"Another source, not mentioned in this list",1,5,2 people,2 people,€19.999 or less,31,25 t/m 34,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,3,No,2,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Own parking space in  shared common area,1,1,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,3,2,I don't know,2,4,99999997,99999997,2,99999997,2,2,3,99999997,99999997,2,99999997,2,3,2,99999997,3,99999997,99999997,2,99999997,2,99999997,Car manufacturer(s),2,3,3 people or more,No people,€65.000 - €79.999,57,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time biannually,Public road,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,4,4,3,2,4,4,3,2,3,4,4,1,1,2,1,4,2,3,2,2,Car manufacturer(s),4,2,2 people,No people,€95.000 - €109.999,60,55 t/m 70,High
Male,Rheinland-Pfalz,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",99999997,3,3,3,4,4,2,2,3,3,1,3,2,3,3,2,2,3,3,3,2,4,4,3,Car manufacturer(s),3,2,2 people,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,I don't know,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,99999997,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,4,99999997,4,99999997,4,99999997,99999997,4,99999997,4,2,99999997,99999997,3,2,99999997,99999997,2,99999997,99999997,99999997,3,4,Car dealer(s),3,3,2 people,1 person,€35.000 - €49.999,27,25 t/m 34,Middle
Male,Hessen,Central Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),3,3,"Yes, plug-in hybrid car(s)",3,Myself,30.000-39.999,40-49 km,1 time biannually,Parking in shared common area without individual parking space,0,1,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,2,5,2,4,5,2,5,2,5,3,5,2,4,1,4,5,2,4,1,5,2,5,"Family, friends, colleagues",2,2,2 people,2 people,€50.000 - €64.999,28,25 t/m 34,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",99999997,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,99999997,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,1,1,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,1,2,Car dealer(s),3,5,2 people,No people,€80.000 - €94.999,43,35 t/m 44,High
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,I would never buy an EV,99999997,3,3,3,4,3,3,3,3,3,3,3,4,2,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),3,3,1 person,1 person,€19.999 or less,62,55 t/m 70,Middle
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,2,No,1,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",1,3,4,4,99999997,99999997,99999997,99999997,5,4,4,4,99999997,3,4,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,1 person,1 person,€20.000 - €34.999,42,35 t/m 44,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),4,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,1,0,0,1,1,0,1,0,1,1,1,0,0,0,1,1,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,1,1,1,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,2,4,4,2,2,2,5,1,2,2,1,2,1,4,3,3,1,1,2,1,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,40,35 t/m 44,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,2,3,No,3,Equally shared in decision makings,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,3,3,2,2,2,3,3,2,2,2,2,2,2,2,2,2,3,2,2,2,2,Car dealer(s),2,2,2 people,No people,I'd rather not say,33,25 t/m 34,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,3,2,No,1,Myself,5.000-9.999,40-49 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,0,1,1,1,1,1,0,0,0,1,1,1,1,1,0,1,0,1,1,1,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,5,4,4,4,3,2,5,4,4,2,1,2,5,2,2,2,1,4,2,1,2,1,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,54,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,3,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,30.000-39.999,40-49 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",3,1,3,2,1,2,1,2,2,2,1,2,1,3,2,1,2,1,1,2,1,2,1,1,Car manufacturer(s),1,3,3 people or more,2 people,€50.000 - €64.999,25,25 t/m 34,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),3,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,4,4,3,4,4,3,4,4,4,4,3,3,2,4,2,2,1,1,3,3,2,2,3,"Another source, not mentioned in this list",3,3,1 person,No people,€35.000 - €49.999,28,25 t/m 34,Middle
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,20.000-29.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,3,4,3,3,3,3,3,3,3,3,3,2,3,3,3,3,3,4,3,2,3,"Family, friends, colleagues",2,2,2 people,2 people,€50.000 - €64.999,39,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,99999997,2,No,1,Equally shared in decision makings,5.000-9.999,40-49 km,1 time per year,Own driveway/carport/garage,1,1,1,1,1,0,0,0,0,1,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,1,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,99999997,99999997,1,2,1,99999997,2,99999997,99999997,99999997,2,99999997,2,99999997,2,1,1,1,99999997,1,99999997,1,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,67,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,5.000-9.999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,5,4,3,3,3,3,3,3,5,4,3,3,5,5,2,3,4,2,4,1,4,2,2,Car manufacturer(s),3,3,2 people,No people,€19.999 or less,43,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,1,Other(s) in the household,10.000-19.999,50-99 km,1 time per year,Own driveway/carport/garage,1,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,2 people,I'd rather not say,46,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,2,No,1,Myself,5.000-9.999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,5,1,1,99999997,5,99999997,99999997,1,1,3,99999997,99999997,1,1,3,99999997,1,3,1,1,1,99999997,1,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,57,55 t/m 70,Middle
Female,Hamburg,North Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),3,2,"Yes, electric car(s)",2,Myself,5.000-9.999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,1,4,3,5,3,3,4,2,2,4,4,3,4,5,2,1,4,4,2,2,4,2,3,Car manufacturer(s),3,2,2 people,1 person,€35.000 - €49.999,49,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,Realschule,Prefer not to state,2,3,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time biannually,Public road,1,0,0,1,0,0,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,1,I would never buy an EV,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,2,1,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,50,45 t/m 54,Middle
Male,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,3,"Yes, electric car(s)",3,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,5,5,5,4,4,3,3,3,3,3,3,3,2,2,2,4,4,3,4,4,2,3,"Family, friends, colleagues",1,1,3 people or more,2 people,€65.000 - €79.999,37,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,3,2,3,3,3,3,3,3,3,4,2,3,3,3,3,4,4,4,4,4,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,1 person,€50.000 - €64.999,22,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, plug-in hybrid car(s)",5,Myself,5.000-9.999,10-19 km,1 time per month,Parking in shared common area without individual parking space,0,1,0,0,1,0,0,0,0,1,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,5,4,4,4,2,2,4,5,4,3,2,3,5,4,4,4,2,4,2,4,4,5,Car dealer(s),4,2,1 person,No people,€20.000 - €34.999,26,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,3,Equally shared in decision makings,I don't know,I don't know,Rare/never,Public parking garage/underground parking,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,I don't know,99999997,4,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),2,2,2 people,No people,€20.000 - €34.999,41,35 t/m 44,Middle
Male,Hessen,Central Germany,Realschule,Was not allowed to vote (yet),1,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Public road,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,3,99999997,3,2,3,2,4,4,99999997,3,99999997,2,2,99999997,2,2,2,99999997,1,2,99999997,2,"Another source, not mentioned in this list",4,2,2 people,3 people,I'd rather not say,18,18 t/m 24,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,47,45 t/m 54,Middle
Male,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Other(s) in the household,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,I'd rather not say,66,55 t/m 70,High
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,No,3,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,"If I had an EV, it would be my only car",5,5,5,5,1,1,1,1,99999997,5,5,5,4,2,5,5,5,5,4,5,4,2,2,3,"Another source, not mentioned in this list",5,3,1 person,No people,€19.999 or less,40,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",3,2,4,3,3,3,3,3,2,4,2,2,2,3,3,2,2,3,1,3,2,3,2,2,Car dealer(s),2,2,2 people,No people,€35.000 - €49.999,68,55 t/m 70,High
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Public parking garage/underground parking,1,1,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,1,1,0,0,0,1,1,0,0,5,1,"If I had an EV, it would be my only car",2,3,2,1,2,4,2,1,1,3,99999997,2,1,1,2,1,1,1,1,3,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,67,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,No party,99999997,2,No,1,Myself,1.000-4.9999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,3,2,I don't know,3,3,1,3,3,3,2,2,4,4,99999997,3,99999997,99999997,4,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,3,Car dealer(s),3,4,3 people or more,No people,€65.000 - €79.999,53,45 t/m 54,Low
Female,Brandenburg,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,2,No,2,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own parking space in  shared common area,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,3,3,3,3,3,1,2,3,3,3,3,3,5,5,2,3,4,3,3,3,3,Car manufacturer(s),2,2,1 person,1 person,€110.000 or more,27,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,20.000-29.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,1,I don't know,4,4,4,3,4,99999997,2,3,4,4,4,3,2,3,4,3,3,3,2,99999997,2,99999997,3,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€95.000 - €109.999,52,45 t/m 54,High
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,1,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time biannually,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,5,1,99999997,2,5,1,3,99999997,2,4,1,2,1,2,1,1,99999997,1,2,1,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,34,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,1,Myself,5.000-9.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,1,0,1,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,4,4,99999997,2,2,4,4,3,3,2,2,3,2,2,4,2,4,4,4,3,4,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€35.000 - €49.999,47,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,1,No,1,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,5,3,5,3,1,3,1,3,3,1,1,1,3,1,3,3,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€20.000 - €34.999,24,18 t/m 24,High
Male,Hamburg,North Germany,Fachhochschule,Bündnis 90/Die Grünen,2,2,"Yes, plug-in hybrid car(s)",3,Myself,1.000-4.9999,10-19 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,5,2,3,2,5,99999997,2,4,5,2,4,3,4,5,2,1,1,4,4,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",4,2,1 person,No people,€20.000 - €34.999,20,18 t/m 24,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, plug-in hybrid car(s)",2,Myself,40.000-49.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Newsarticles (newspapers, tv and websites)",1,1,2 people,2 people,€110.000 or more,39,35 t/m 44,High
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,10.000-19.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",3,3,4,3,4,2,1,2,3,3,2,3,1,2,3,2,3,4,2,3,1,3,3,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,49,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,3,2,4,5,1,3,3,2,3,2,3,5,3,4,4,1,5,1,3,5,3,Car manufacturer(s),4,2,1 person,No people,I'd rather not say,58,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",No party,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,1,1,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,4,2,3,99999997,4,99999997,1,2,2,99999997,99999997,1,1,1,99999997,1,99999997,2,1,99999997,1,1,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€20.000 - €34.999,44,35 t/m 44,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,2,No,1,Other(s) in the household,5.000-9.999,I don't know,Rare/never,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,10.000-19.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,0,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,3,5,99999997,99999997,1,3,3,3,3,3,1,3,1,99999997,3,1,99999997,3,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€110.000 or more,70,55 t/m 70,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Equally shared in decision makings,10.000-19.999,50-99 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,4,99999997,4,4,2,2,2,4,4,2,99999997,3,3,3,3,4,2,3,4,4,4,3,"Family, friends, colleagues",2,2,2 people,2 people,€50.000 - €64.999,34,25 t/m 34,High
Female,Berlin,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,4,"Yes, electric car(s)",5,Myself,5.000-9.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,2,2,1,2,2,1,1,1,2,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,No people,€19.999 or less,19,18 t/m 24,High
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,1,0,0,2,2,I don't know,2,4,4,99999997,3,99999997,99999997,2,3,99999997,99999997,2,4,2,4,99999997,99999997,4,1,99999997,2,99999997,99999997,2,Car dealer(s),3,2,2 people,1 person,€35.000 - €49.999,38,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,1,4,No,5,Equally shared in decision makings,30.000-39.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,4,99999997,4,2,1,4,5,99999997,2,99999997,3,2,2,4,4,1,2,1,3,1,99999997,Car manufacturer(s),3,3,3 people or more,1 person,€65.000 - €79.999,50,45 t/m 54,High
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,1,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,1,1,1,1,1,1,1,1,1,1,5,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,€20.000 - €34.999,59,55 t/m 70,Middle
Male,Rheinland-Pfalz,Western Germany,Realschule,AlternativeFar Deutschland (AfD),1,1,No,1,Myself,I don't know,20-29 km,1 time per month,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,3,4,3,4,4,3,2,2,3,3,1,1,3,4,1,1,1,1,3,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,3 people or more,No people,€65.000 - €79.999,47,45 t/m 54,Middle
Female,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),5,2,"Yes, plug-in hybrid car(s)",3,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Public road,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,2,3,3,2,3,4,4,3,3,2,3,4,4,2,3,2,1,3,3,4,Car dealer(s),3,2,2 people,2 people,€80.000 - €94.999,47,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,€19.999 or less,61,55 t/m 70,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",5,Myself,5.000-9.999,40-49 km,4-5 times per week or more often,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,2,3,3,2,2,1,2,3,2,2,3,2,1,2,3,2,3,3,2,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,2 people,€20.000 - €34.999,35,35 t/m 44,High
Male,Bayern,South Germany,Realschule,AlternativeFar Deutschland (AfD),1,2,No,1,Myself,20.000-29.999,50-99 km,1-3 times per week,Own driveway/carport/garage,1,1,1,1,0,0,1,0,1,0,0,1,0,0,0,0,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,3,2,2,4,2,1,1,1,1,1,2,1,1,2,3,1,1,99999997,1,1,"Newsarticles (newspapers, tv and websites)",4,4,3 people or more,1 person,€50.000 - €64.999,52,45 t/m 54,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,1,I don't know,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Public road,0,0,0,1,1,0,0,1,0,0,1,0,0,0,1,1,0,1,1,0,1,0,1,0,1,1,0,0,0,0,1,1,0,1,0,1,1,1,0,1,1,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",1,99999997,99999997,99999997,5,99999997,2,2,4,99999997,4,2,2,1,99999997,99999997,99999997,5,2,2,2,99999997,99999997,1,"Newsarticles (newspapers, tv and websites)",3,4,2 people,No people,€19.999 or less,24,18 t/m 24,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",4,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,0,1,0,0,1,1,1,1,1,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,1,1,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,4,1,2,2,1,2,2,2,1,1,2,2,2,3,1,1,2,1,1,2,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,1,3 people or more,2 people,€35.000 - €49.999,19,18 t/m 24,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,I don't know,1,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,1,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,5,2,"If I had an EV, it would be my only car",99999997,2,1,2,5,3,3,3,3,3,3,3,3,1,1,1,1,1,1,1,1,1,1,3,Car dealer(s),3,3,1 person,No people,€35.000 - €49.999,43,35 t/m 44,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,0,1,1,1,1,0,1,1,1,1,1,1,0,0,0,0,1,1,1,0,1,0,1,1,1,1,0,0,0,0,1,0,1,1,1,1,0,1,0,1,1,1,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,3,4,3,4,2,4,4,4,2,3,2,3,2,2,2,2,4,2,3,3,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",3,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Parking in shared common area without individual parking space,1,1,0,1,1,1,1,1,0,1,1,0,0,0,1,1,0,1,1,1,0,1,0,1,1,0,0,0,0,1,1,0,0,1,1,1,1,1,0,1,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",1,5,4,3,3,2,2,3,4,3,3,3,3,3,5,3,3,4,3,3,2,3,2,3,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€20.000 - €34.999,24,18 t/m 24,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,4,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,3,4,3,4,3,4,4,4,4,4,4,1,4,4,3,3,4,4,99999997,1,4,1,1,Official governmental websites,3,3,2 people,4 people,€110.000 or more,37,35 t/m 44,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,99999997,1,I don't know,1,Myself,1.000-4.9999,I don't know,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,3,3,2,2,4,4,2,4,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",3,3,1 person,No people,€35.000 - €49.999,64,55 t/m 70,Middle
Male,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,10.000-19.999,30-39 km,2-4 times per month,Public road,1,0,1,1,1,0,1,1,0,1,1,1,0,0,1,1,1,1,1,0,1,1,1,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,0,1,0,0,0,0,0,3,2,I don't know,1,5,99999997,99999997,3,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,I'd rather not say,40,35 t/m 44,Middle
Male,Hessen,Central Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Myself,1.000-4.9999,I don't know,Rare/never,Own parking space in  shared common area,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,4,4,4,2,3,3,3,3,2,2,2,2,2,2,2,2,2,2,4,3,2,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,50,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,2,2,"Yes, plug-in hybrid car(s) and electric car(s)",4,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,1,0,0,1,1,0,1,0,0,0,0,0,0,0,5,2,"If I had an EV, it would be my only car",2,5,2,1,4,1,1,5,1,1,1,3,5,1,5,1,1,2,1,2,1,5,1,1,Car dealer(s),1,2,2 people,No people,€50.000 - €64.999,23,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,1,5,5,5,5,5,5,5,1,1,5,1,1,1,1,99999997,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€35.000 - €49.999,30,25 t/m 34,Middle
Male,Brandenburg,Eastern Germany,Fachhochschule,Die Linke,1,2,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Own parking space in  shared common area,1,1,0,1,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,4,99999997,4,99999997,1,1,5,5,99999997,1,1,1,2,1,1,2,2,99999997,1,99999997,1,99999997,Car dealer(s),3,3,1 person,No people,€65.000 - €79.999,51,45 t/m 54,High
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,1,No,1,Myself,1.000-4.9999,I don't know,1 time per month,Public road,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,3,3,2,2,5,4,2,4,2,5,1,1,2,1,4,1,5,3,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,1 person,€20.000 - €34.999,40,35 t/m 44,Middle
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Other(s) in the household,20.000-29.999,Less than 10 km,2-4 times per month,Own parking space in  shared common area,1,1,0,1,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,3,2,2,2,1,1,4,3,4,3,2,3,2,1,2,1,3,3,4,2,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,3 people or more,1 person,€50.000 - €64.999,18,18 t/m 24,Middle
Female,Brandenburg,Eastern Germany,Fachhochschule,Bündnis 90/Die Grünen,2,3,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,1,0,1,0,0,1,1,0,0,1,0,0,0,0,1,1,0,0,1,0,1,1,1,0,1,1,0,0,0,0,4,2,"If I had an EV, it would be my only car",2,3,3,3,2,3,2,2,2,3,3,2,2,2,3,3,2,2,2,3,2,3,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,3,3 people or more,3 people,I'd rather not say,55,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,0,0,0,1,0,0,0,1,1,1,1,1,1,0,1,1,0,1,0,0,1,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,5,2,I would never buy an EV,5,1,1,1,2,1,1,2,1,3,1,2,1,2,2,1,1,1,1,1,1,1,1,1,Car manufacturer(s),1,5,1 person,No people,€20.000 - €34.999,64,55 t/m 70,Middle
Male,Hamburg,North Germany,Hauptschule,Bündnis 90/Die Grünen,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I would never buy an EV,99999997,3,3,2,4,99999997,99999997,99999997,2,3,99999997,2,2,2,99999997,99999997,99999997,2,1,99999997,99999997,99999997,99999997,2,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,52,45 t/m 54,Low
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),2,3,"Yes, electric car(s)",4,Myself,10.000-19.999,50-99 km,1-3 times per week,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,2,1,3,2,1,2,2,1,3,2,2,3,2,3,4,4,2,3,1,2,2,"Family, friends, colleagues",2,3,2 people,2 people,€50.000 - €64.999,19,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,3,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Public road,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,3,2,2,3,2,3,3,3,2,3,3,4,99999997,3,3,3,3,3,99999997,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,2 people,€50.000 - €64.999,27,25 t/m 34,Middle
Female,Rheinland-Pfalz,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,3,2,"Yes, plug-in hybrid car(s)",2,Equally shared in decision makings,I don't know,Less than 10 km,I don't know,Parking in shared common area without individual parking space,0,1,0,1,0,0,0,0,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,22,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,3,1,No,2,Myself,5.000-9.999,Less than 10 km,I don't know,Public road,1,0,0,1,1,1,1,1,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,2,1,4,3,2,99999997,5,4,3,2,1,4,4,2,3,2,2,2,1,3,2,1,"Newsarticles (newspapers, tv and websites)",3,4,1 person,No people,€20.000 - €34.999,60,55 t/m 70,High
Male,Hessen,Central Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Public parking garage/underground parking,1,1,1,1,0,1,1,1,1,1,1,1,0,0,1,1,1,1,0,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,46,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,5,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,1,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,2,99999997,99999997,2,99999997,2,99999997,2,3,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,37,35 t/m 44,High
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,1,Myself,20.000-29.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,0,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,4,4,4,2,4,4,4,2,3,3,4,3,3,3,2,99999997,2,3,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,3 people or more,No people,€110.000 or more,57,55 t/m 70,High
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,2,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,10-19 km,1 time per year,Parking in shared common area without individual parking space,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,4,3,4,3,2,3,2,2,4,3,2,4,3,2,3,4,3,2,2,3,3,4,Car dealer(s),2,3,1 person,No people,€35.000 - €49.999,20,18 t/m 24,Middle
Female,Bayern,South Germany,Realschule,No party,1,2,No,1,Other(s) in the household,I don't know,10-19 km,Rare/never,Own driveway/carport/garage,0,1,0,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,5,1,2,2,2,1,1,1,99999997,3,2,1,99999997,2,2,2,1,1,1,1,1,1,"Family, friends, colleagues",3,3,2 people,No people,€80.000 - €94.999,18,18 t/m 24,Middle
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,4,5,5,2,4,5,5,2,2,3,5,2,2,5,1,5,1,4,5,3,"Newsarticles (newspapers, tv and websites)",1,1,1 person,No people,€20.000 - €34.999,54,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,2,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,99999997,2,I don't know,99999997,4,3,2,2,2,2,2,4,4,4,2,2,2,3,2,2,2,2,2,2,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€65.000 - €79.999,33,25 t/m 34,Middle
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,2,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,4,4,4,4,99999997,99999997,4,1,4,99999997,1,1,1,1,1,1,1,1,99999997,1,1,1,1,Official governmental websites,3,3,3 people or more,No people,€20.000 - €34.999,45,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),2,2,No,1,Equally shared in decision makings,50.000 or more,40-49 km,Rare/never,Own parking space in  shared common area,1,1,1,1,1,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,1,1,1,0,1,1,1,1,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,3,4,3,4,3,99999997,2,2,3,99999997,99999997,3,2,99999997,99999997,99999997,4,3,99999997,4,99999997,99999997,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,3,2 people,No people,€65.000 - €79.999,29,25 t/m 34,High
Female,Saarland,Western Germany,Hauptschule,Don't know / no opinion,3,1,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,No people,€20.000 - €34.999,42,35 t/m 44,Low
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,I don't know,2,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",5,3,1 person,No people,€19.999 or less,36,35 t/m 44,Middle
Female,Rheinland-Pfalz,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,2,3,No,1,Equally shared in decision makings,20.000-29.999,100-199 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",5,3,2,3,4,2,1,1,1,5,1,1,2,1,1,1,1,1,1,3,1,1,2,2,"Newsarticles (newspapers, tv and websites)",4,3,2 people,No people,€110.000 or more,50,45 t/m 54,Middle
Male,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,2,No,1,Myself,10.000-19.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,5,3,5,2,3,4,2,5,5,3,2,2,5,2,3,5,3,4,2,4,2,2,Car manufacturer(s),3,3,2 people,No people,€19.999 or less,24,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Myself,5.000-9.999,20-29 km,1 time per month,Own parking space in  shared common area,1,0,0,1,0,0,1,1,0,1,0,0,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,5,2,2,2,3,4,4,4,3,2,2,4,2,2,4,2,4,1,3,3,3,Car manufacturer(s),3,2,1 person,No people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Bremen,North Germany,Realschule,Die Linke,2,1,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,1,1,1,0,1,1,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,2,2,2,3,3,3,3,3,3,3,2,3,3,2,3,3,3,3,3,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,53,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Public road,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,4,4,99999997,2,99999997,99999997,2,99999997,99999997,99999997,2,2,2,2,2,2,2,2,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€50.000 - €64.999,54,45 t/m 54,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,3,"Yes, electric car(s)",3,Myself,10.000-19.999,20-29 km,Several times biannually,Own parking space in  shared common area,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,4,3,4,4,3,3,4,4,4,4,3,4,4,5,4,3,3,3,3,3,3,"Family, friends, colleagues",4,3,1 person,2 people,€35.000 - €49.999,23,18 t/m 24,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,2,2,3,4,4,4,4,3,2,3,4,4,4,4,4,4,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,1 person,€20.000 - €34.999,60,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,1,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,2,1,2,1,1,3,1,2,1,99999997,1,2,2,1,99999997,1,2,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,41,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,I don't know,1,Equally shared in decision makings,I don't know,10-19 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,4,4,3,5,3,99999997,3,4,99999997,3,3,3,3,99999997,99999997,99999997,3,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,29,25 t/m 34,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,1-3 times per week,Public road,1,0,1,1,1,1,0,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,1,0,0,1,0,0,0,1,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,99999997,99999997,99999997,1,99999997,5,5,99999997,1,99999997,99999997,99999997,2,1,2,1,99999997,2,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,3,2 people,1 person,€50.000 - €64.999,34,25 t/m 34,High
Female,Niedersachsen,North Germany,Hauptschule,Prefer not to state,2,4,"Yes, plug-in hybrid car(s) and electric car(s)",1,Equally shared in decision makings,20.000-29.999,10-19 km,I don't know,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,1,0,0,99999997,1,I don't know,99999997,5,99999997,99999997,99999997,2,5,2,5,5,5,5,4,4,4,3,3,3,2,3,1,1,2,1,"Another source, not mentioned in this list",5,5,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Low
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",3,Equally shared in decision makings,30.000-39.999,20-29 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,4,4,4,4,3,4,4,4,4,3,3,4,3,4,4,4,3,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,2 people,€50.000 - €64.999,46,45 t/m 54,High
Female,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Don't know / no opinion,2,3,No,1,Equally shared in decision makings,30.000-39.999,20-29 km,Rare/never,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",3,2,99999997,2,2,99999997,2,1,4,99999997,99999997,1,1,2,2,99999997,2,4,99999997,99999997,2,99999997,1,1,Car dealer(s),3,4,2 people,1 person,€50.000 - €64.999,29,25 t/m 34,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Myself,20.000-29.999,30-39 km,1-3 times per week,Public road,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,3,99999997,5,99999997,99999997,3,4,4,99999997,99999997,99999997,99999997,5,2,99999997,3,1,99999997,1,99999997,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,0,1,1,0,0,0,0,0,0,1,0,0,99999997,2,I would never buy an EV,2,3,3,99999997,2,2,2,4,2,2,99999997,2,2,2,2,2,2,2,2,99999997,2,1,1,1,"Newsarticles (newspapers, tv and websites)",2,4,1 person,No people,€19.999 or less,66,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,99999997,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,1,0,0,0,0,1,1,1,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,4,1,I would never buy an EV,4,3,2,2,4,2,2,2,4,3,2,99999997,2,2,2,2,99999997,3,2,2,2,99999997,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,58,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Myself,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,4,2,2,3,2,3,2,2,1,1,2,2,1,2,1,3,1,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,3 people or more,2 people,I'd rather not say,44,35 t/m 44,High
Male,Schleswig-Holstein,North Germany,Realschule,No party,3,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,99999997,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€19.999 or less,29,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,20-29 km,Rare/never,Parking in shared common area without individual parking space,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,2,1,1,1,5,5,1,5,1,5,1,1,1,1,1,1,1,5,1,99999997,1,1,1,1,"Family, friends, colleagues",3,4,2 people,No people,€19.999 or less,49,45 t/m 54,Low
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Other,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,€20.000 - €34.999,52,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,I don't know,99999997,Myself,10.000-19.999,20-29 km,Several times biannually,Public road,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",4,99999997,99999997,99999997,4,4,99999997,1,99999997,99999997,99999997,99999997,1,1,99999997,99999997,1,99999997,2,99999997,1,2,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€50.000 - €64.999,51,45 t/m 54,Middle
Male,Berlin,Eastern Germany,Hauptschule,AlternativeFar Deutschland (AfD),4,1,I don't know,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Other,1,0,0,1,1,0,1,1,0,1,0,0,0,0,1,0,1,1,0,0,0,1,0,1,1,0,0,0,0,0,0,1,1,1,1,0,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,5,3,99999997,4,4,2,2,5,5,99999997,99999997,2,3,4,99999997,2,5,1,4,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,63,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,30.000-39.999,100-199 km,1 time per month,Own driveway/carport/garage,1,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,3,5,3,5,5,4,3,4,4,4,3,5,1,3,4,4,4,2,"Newsarticles (newspapers, tv and websites)",2,2,3 people or more,No people,€80.000 - €94.999,57,55 t/m 70,High
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,3,3,5,3,3,3,3,2,2,2,2,2,2,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",4,2,2 people,1 person,€35.000 - €49.999,47,45 t/m 54,High
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,1,1,0,1,0,0,0,1,0,0,0,1,1,0,0,1,1,1,1,1,1,0,0,4,2,I would never buy an EV,4,1,3,2,3,2,1,3,2,4,3,3,1,2,3,2,2,1,1,3,2,1,1,1,Car manufacturer(s),2,3,3 people or more,No people,€20.000 - €34.999,43,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",1,2,2,1,2,1,3,1,1,2,3,1,1,1,2,1,2,2,1,3,1,3,2,1,Car manufacturer(s),1,2,1 person,No people,€110.000 or more,33,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),99999997,2,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,1,0,1,1,0,0,1,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,5,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,48,45 t/m 54,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),3,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Public parking garage/underground parking,1,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,3,2,2,4,2,99999997,3,1,3,1,3,1,1,3,1,1,3,3,1,1,3,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Prefer not to state,5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,1,1,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,5,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€35.000 - €49.999,39,35 t/m 44,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",5,Myself,30.000-39.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,0,1,1,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,1,2,2,2,1,2,1,1,2,1,2,1,1,2,1,2,2,2,3,1,3,Car dealer(s),1,1,3 people or more,5 people or more,€110.000 or more,42,35 t/m 44,High
Male,Hamburg,North Germany,Fachhochschule,Freie Demokratische Partei (FDP),1,1,No,1,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,0,0,0,0,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,3,1,2,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,61,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Equally shared in decision makings,20.000-29.999,40-49 km,1 time biannually,Own driveway/carport/garage,1,0,1,1,1,1,1,1,0,1,0,0,0,0,1,1,1,1,0,0,1,1,0,0,1,0,0,0,0,1,1,1,0,0,1,1,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,3,3,3,3,5,3,99999997,99999997,5,99999997,1,1,1,99999997,5,3,5,3,99999997,1,1,99999997,4,"Family, friends, colleagues",2,1,3 people or more,No people,€35.000 - €49.999,50,45 t/m 54,Low
Female,Brandenburg,Eastern Germany,Realschule,No party,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,2,I would never buy an EV,99999997,1,3,5,3,5,99999997,1,5,3,99999997,1,2,1,99999997,99999997,1,5,1,3,99999997,3,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,54,45 t/m 54,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,3,Myself,10.000-19.999,50-99 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€95.000 - €109.999,48,45 t/m 54,Middle
Female,Hessen,Central Germany,Realschule,Don't know / no opinion,5,3,No,99999997,Myself,50.000 or more,Less than 10 km,1 time per month,Public road,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,1,I don't know,99999997,3,3,3,3,3,3,3,3,3,3,3,3,4,4,4,3,3,3,2,2,2,2,2,Car dealer(s),4,4,1 person,3 people,€50.000 - €64.999,47,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,99999997,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,3,99999997,99999997,99999997,2,99999997,2,2,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,69,55 t/m 70,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,2,3,2,1,4,99999997,5,2,2,1,4,1,1,1,1,99999997,1,99999997,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Parking in shared common area without individual parking space,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,I would never buy an EV,4,3,3,2,2,3,2,3,3,3,3,3,3,3,2,2,2,3,3,3,3,3,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,4,2 people,1 person,€80.000 - €94.999,45,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,2,2,No,2,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",3,4,5,3,4,4,3,3,4,4,2,2,2,2,4,2,2,4,2,99999997,2,4,99999997,3,"Newsarticles (newspapers, tv and websites)",2,2,1 person,No people,€35.000 - €49.999,46,45 t/m 54,Middle
Female,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,4,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,40.000-49.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,1,1,0,1,1,0,0,0,0,0,1,0,0,0,1,1,0,1,1,1,0,1,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,5,3,4,4,3,4,4,4,3,4,4,1,4,2,4,3,4,4,4,3,4,Car manufacturer(s),3,3,2 people,4 people,€95.000 - €109.999,43,35 t/m 44,High
Male,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Public road,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,1,1,0,1,1,1,1,0,5,2,I would never buy an EV,5,1,1,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,5,2 people,No people,€20.000 - €34.999,59,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,4,1,1,3,3,1,5,1,3,3,1,99999997,2,1,4,1,1,2,1,"Another source, not mentioned in this list",4,3,1 person,No people,€20.000 - €34.999,63,55 t/m 70,Middle
Male,Sachsen-Anhalt,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s)",99999997,Myself,20.000-29.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,1,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,1,I would never buy an EV,5,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€95.000 - €109.999,62,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,1,0,1,1,0,0,5,2,I would never buy an EV,4,5,5,4,5,5,3,3,3,3,1,3,1,2,2,3,3,3,3,1,1,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€110.000 or more,54,45 t/m 54,High
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,10.000-19.999,40-49 km,Rare/never,Own driveway/carport/garage,1,1,1,1,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,3,2,2,1,1,3,2,3,1,3,1,5,1,1,2,1,3,1,4,1,1,"Newsarticles (newspapers, tv and websites)",3,4,2 people,No people,€50.000 - €64.999,44,35 t/m 44,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,4,2,2,2,2,3,2,4,4,2,1,1,3,1,2,2,1,2,1,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,3,"Yes, electric car(s)",2,Other(s) in the household,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,1,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,4,99999997,5,99999997,99999997,4,4,4,5,5,2,4,4,99999997,2,4,2,4,1,99999997,99999997,99999997,Car dealer(s),4,2,2 people,2 people,€80.000 - €94.999,39,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),99999997,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per year,Own parking space in  shared common area,1,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,0,0,1,0,0,4,2,I would never buy an EV,4,4,99999997,1,3,2,1,2,4,99999997,4,3,2,99999997,4,2,99999997,4,2,99999997,2,1,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,62,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,1,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,1-3 times per week,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,2,1,1,1,1,1,3,3,2,1,2,3,1,1,2,1,99999997,1,2,2,1,"Another source, not mentioned in this list",3,4,2 people,No people,€19.999 or less,52,45 t/m 54,Middle
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,3,3,No,1,Other(s) in the household,30.000-39.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,2,2 people,No people,€50.000 - €64.999,48,45 t/m 54,Middle
Female,Bayern,South Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,Less than 1.000 km,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,5,2,I would never buy an EV,99999997,5,5,99999997,5,5,2,2,5,5,99999997,3,1,3,5,2,2,3,2,1,1,1,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€50.000 - €64.999,52,45 t/m 54,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,5,Myself,5.000-9.999,20-29 km,1 time biannually,Parking in shared common area without individual parking space,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,1,1,0,0,5,2,I would never buy an EV,3,2,4,99999997,4,4,2,2,3,2,4,3,2,1,3,2,1,2,2,2,2,1,1,1,Car manufacturer(s),3,3,1 person,No people,€20.000 - €34.999,57,55 t/m 70,Middle
Male,Schleswig-Holstein,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,4,5,5,2,1,4,4,4,3,1,1,2,2,2,5,1,4,1,2,1,1,"Newsarticles (newspapers, tv and websites)",2,2,2 people,No people,€95.000 - €109.999,60,55 t/m 70,High
Female,Berlin,Eastern Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,2,No,1,Myself,10.000-19.999,Less than 10 km,Several times biannually,Public road,1,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,3,1,5,5,3,5,5,5,2,2,5,5,2,2,2,2,99999997,1,2,2,1,Car dealer(s),4,3,1 person,1 person,€20.000 - €34.999,51,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Public road,1,1,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,1,0,0,1,0,0,0,1,1,0,0,4,2,I would never buy an EV,3,3,3,2,4,2,1,2,2,2,1,2,1,1,2,1,4,3,2,3,1,1,1,1,"Another source, not mentioned in this list",3,4,1 person,No people,€20.000 - €34.999,65,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,4,3,4,4,5,4,3,4,4,3,4,4,3,1,3,2,3,2,1,3,1,2,3,3,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,38,35 t/m 44,High
Female,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),3,2,No,1,Equally shared in decision makings,Less than 1.000 km,20-29 km,Rare/never,Own driveway/carport/garage,1,1,0,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,I would never buy an EV,99999997,99999997,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,No,3,Equally shared in decision makings,20.000-29.999,100-199 km,1-3 times per week,Own driveway/carport/garage,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,0,1,1,1,1,1,1,0,1,0,0,0,1,1,0,1,1,1,1,1,1,1,1,1,1,1,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,3,3,4,1,1,5,5,3,3,3,5,4,3,5,1,4,2,3,1,2,Car manufacturer(s),3,1,2 people,2 people,€50.000 - €64.999,51,45 t/m 54,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,No,4,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,1,2,2,2,3,1,1,1,2,2,2,2,2,2,2,1,2,2,2,2,5,"Family, friends, colleagues",2,2,2 people,4 people,€80.000 - €94.999,37,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Other(s) in the household,20.000-29.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,1,"If I had an EV, it would be my only car",2,4,4,3,4,4,4,4,4,4,4,4,2,1,5,2,2,4,2,2,2,2,2,5,Car dealer(s),3,3,3 people or more,2 people,€80.000 - €94.999,48,45 t/m 54,Middle
Female,Hessen,Central Germany,Hauptschule,Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,1.000-4.9999,30-39 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,99999997,99999997,99999997,99999997,99999997,99999997,3,5,5,99999997,99999997,99999997,2,2,99999997,99999997,99999997,2,99999997,1,99999997,1,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,59,55 t/m 70,Low
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,1,I don't know,1,Myself,I don't know,I don't know,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,99999997,99999997,99999997,99999997,4,4,5,99999997,99999997,1,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,1,1,Car dealer(s),4,2,2 people,No people,€20.000 - €34.999,55,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Was not allowed to vote (yet),99999997,1,"Yes, electric car(s)",99999997,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,3,4,4,4,4,2,2,4,2,2,2,4,1,1,4,4,3,4,5,5,3,3,3,99999997,Car dealer(s),4,1,3 people or more,1 person,I'd rather not say,22,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,20.000-29.999,40-49 km,1 time per month,Own driveway/carport/garage,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,0,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,4,2,4,2,2,1,2,4,2,3,4,5,1,2,4,1,4,1,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€95.000 - €109.999,48,45 t/m 54,High
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,4,99999997,3,2,4,3,99999997,2,2,1,3,2,3,2,2,99999997,2,99999997,2,99999997,Car manufacturer(s),3,3,3 people or more,1 person,€50.000 - €64.999,45,45 t/m 54,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,Myself,I don't know,I don't know,I don't know,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,52,45 t/m 54,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Equally shared in decision makings,20.000-29.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,1,1,1,0,1,1,1,0,1,0,0,0,0,0,1,1,1,0,1,1,0,0,1,1,1,0,0,0,1,0,0,1,1,1,0,1,1,0,1,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",2,3,5,3,2,2,2,1,2,3,2,2,1,1,5,3,2,4,3,1,1,1,1,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Prefer not to state,1,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,0,0,1,0,1,1,1,1,1,1,1,0,0,1,0,1,1,0,0,1,1,1,0,1,1,1,0,1,0,1,0,1,1,1,0,1,2,"If I had an EV, it would be my only car",2,5,3,3,5,5,99999997,1,5,5,4,2,1,3,5,1,2,3,1,99999997,1,99999997,2,2,Car manufacturer(s),3,3,2 people,No people,I'd rather not say,57,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,4,1,3,2,3,3,2,3,2,3,1,1,3,2,3,2,3,4,2,2,2,3,2,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€50.000 - €64.999,67,55 t/m 70,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Equally shared in decision makings,10.000-19.999,Less than 10 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,4,2,3,3,2,4,4,4,2,99999997,1,2,2,1,2,2,99999997,3,99999997,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,3 people or more,No people,€50.000 - €64.999,55,55 t/m 70,High
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,4,2,1,5,4,2,2,1,4,1,1,2,1,5,1,5,1,3,Car dealer(s),2,3,2 people,No people,€35.000 - €49.999,60,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,4,5,3,3,4,5,5,5,4,3,5,5,4,5,4,2,5,4,2,4,2,"Family, friends, colleagues",5,1,1 person,No people,€35.000 - €49.999,28,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per year,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,4,5,4,4,4,2,4,2,4,1,2,2,1,2,4,2,2,2,3,3,3,2,1,Car manufacturer(s),3,2,2 people,No people,€65.000 - €79.999,46,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,3,No,3,Myself,30.000-39.999,50-99 km,1-3 times per week,Own driveway/carport/garage,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,3,4,5,3,4,4,4,3,5,4,4,4,4,4,4,5,5,4,5,5,5,4,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,No people,€65.000 - €79.999,20,18 t/m 24,Middle
Male,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,2,2,2,4,2,2,2,4,2,2,2,2,2,2,2,2,2,2,2,4,2,2,Car manufacturer(s),3,3,2 people,No people,€80.000 - €94.999,70,55 t/m 70,High
Male,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,5,5,3,5,5,4,3,5,5,5,2,2,3,5,4,2,3,1,4,1,1,4,4,Car dealer(s),3,2,2 people,No people,€20.000 - €34.999,58,55 t/m 70,Middle
Female,Sachsen-Anhalt,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Freie Demokratische Partei (FDP),3,2,"Yes, electric car(s)",2,Myself,10.000-19.999,50-99 km,1-3 times per week,Parking in shared common area without individual parking space,0,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,3 people or more,2 people,€50.000 - €64.999,44,35 t/m 44,High
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,4,5,5,5,3,5,4,5,4,3,4,2,5,2,5,5,5,Official governmental websites,5,2,2 people,No people,€50.000 - €64.999,65,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",1,Myself,10.000-19.999,50-99 km,Several times biannually,Parking in shared common area without individual parking space,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",2,4,4,4,3,3,2,3,3,3,4,3,2,2,4,2,3,4,2,4,1,3,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€20.000 - €34.999,39,35 t/m 44,Middle
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Freie Demokratische Partei (FDP),2,2,"Yes, electric car(s)",5,Other(s) in the household,30.000-39.999,30-39 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,1,1,1,0,0,0,1,1,1,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,3,4,4,2,3,4,2,3,4,3,4,3,3,3,2,2,2,4,3,3,3,Car dealer(s),2,2,2 people,2 people,€50.000 - €64.999,33,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,3,3,3,2,2,3,3,2,2,2,4,4,4,3,3,2,2,2,2,4,Car dealer(s),2,2,1 person,No people,€50.000 - €64.999,33,25 t/m 34,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,10.000-19.999,40-49 km,1 time biannually,Own parking space in  shared common area,0,1,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,2,4,4,4,2,2,5,5,3,2,3,1,5,2,3,1,1,2,1,2,1,2,Car dealer(s),2,2,2 people,1 person,€65.000 - €79.999,47,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich-Soziale Union in Bayern (CSU),3,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Other(s) in the household,1.000-4.9999,40-49 km,1 time per month,Public road,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,2,5,1,4,3,5,1,4,2,3,2,1,1,2,4,4,2,3,2,4,"Family, friends, colleagues",3,1,1 person,3 people,€50.000 - €64.999,29,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Grundschule,Other party:,4,2,No,1,Equally shared in decision makings,20.000-29.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,1,1,1,0,1,1,1,1,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,1,1,5,1,1,2,1,5,3,2,5,1,1,1,1,1,1,1,1,5,1,5,Car dealer(s),3,3,2 people,2 people,€20.000 - €34.999,47,45 t/m 54,Low
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Public road,1,1,0,1,0,0,1,0,0,1,1,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,2,2,I don't know,99999997,4,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,28,25 t/m 34,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,4,1,5,2,99999997,3,2,5,5,3,3,2,2,4,2,99999997,4,4,99999997,2,99999997,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,63,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,1-3 times per week,Own parking space in  shared common area,0,1,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,4,3,4,3,1,2,3,3,1,3,1,1,2,1,1,4,1,3,2,4,2,1,"Newsarticles (newspapers, tv and websites)",2,5,2 people,No people,€65.000 - €79.999,53,45 t/m 54,Middle
Male,Brandenburg,Eastern Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,1,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,2,4,2,2,4,2,3,2,4,2,4,3,4,4,3,4,4,3,2,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€65.000 - €79.999,27,25 t/m 34,High
Female,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,1,0,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,3,5,5,5,5,3,4,4,99999997,5,1,99999997,99999997,5,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,5,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€65.000 - €79.999,59,55 t/m 70,Middle
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,20.000-29.999,30-39 km,1-3 times per week,Own driveway/carport/garage,1,1,0,0,0,0,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,3,4,4,4,4,4,3,5,3,4,3,4,4,4,2,5,4,4,4,4,4,4,"Family, friends, colleagues",2,2,2 people,No people,€35.000 - €49.999,29,25 t/m 34,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,1,2,No,2,Myself,50.000 or more,200 km or more,1-3 times per week,Own parking space in  shared common area,0,1,0,1,0,0,1,0,1,0,1,1,1,0,0,1,1,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,1,0,2,1,I don't know,4,4,4,3,3,3,2,2,1,2,2,2,3,2,99999997,2,2,2,2,3,2,2,2,2,"Another source, not mentioned in this list",3,3,1 person,No people,I'd rather not say,47,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,1,1,1,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,4,3,2,3,3,3,2,2,2,3,3,2,3,2,1,3,1,2,1,1,Car manufacturer(s),3,3,2 people,1 person,€65.000 - €79.999,34,25 t/m 34,High
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,I don't know,1,Myself,30.000-39.999,10-19 km,2-4 times per month,Public road,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,99999997,4,4,5,5,5,99999997,99999997,4,4,4,4,4,4,5,99999997,2,2,1,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,33,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",4,Myself,30.000-39.999,10-19 km,Several times biannually,Own parking space in  shared common area,0,0,1,0,0,1,1,0,0,1,1,0,0,0,1,0,1,0,1,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,3,3,3,4,5,3,4,4,4,5,5,1,3,4,1,2,2,2,5,5,Car manufacturer(s),2,2,1 person,No people,€20.000 - €34.999,34,25 t/m 34,Middle
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,2,2,"Yes, electric car(s)",4,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,1 person,€50.000 - €64.999,23,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,3,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,4,4,3,2,2,5,4,4,1,4,1,4,2,2,4,1,1,1,99999997,2,4,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,41,35 t/m 44,High
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",4,3,3,2,2,2,2,2,1,2,3,2,3,2,1,1,1,1,1,3,1,2,1,2,Car dealer(s),3,3,3 people or more,No people,€50.000 - €64.999,64,55 t/m 70,Middle
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,I would never buy an EV,4,2,3,5,2,3,1,2,2,3,1,1,1,1,2,1,1,2,1,1,1,5,2,1,"Another source, not mentioned in this list",2,4,2 people,2 people,€80.000 - €94.999,52,45 t/m 54,Middle
Male,Mecklenburg-Vorpommern,North Germany,Fachhochschule,No party,3,2,No,1,Myself,5.000-9.999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,2,2,1,3,3,2,1,1,1,1,1,1,1,3,2,1,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,52,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,99999997,4,99999997,2,2,2,2,99999997,1,1,1,3,2,1,99999997,2,99999997,1,99999997,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,67,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Don't know / no opinion,3,2,I don't know,3,Equally shared in decision makings,1.000-4.9999,10-19 km,I don't know,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,50,45 t/m 54,Low
Male,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),3,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,2,5,4,3,2,4,3,2,4,3,2,4,3,5,2,4,2,4,4,3,4,3,Car dealer(s),2,2,2 people,No people,€35.000 - €49.999,22,18 t/m 24,Middle
Male,Bayern,South Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, electric car(s)",2,Myself,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,1,1,0,1,0,1,1,0,0,0,0,1,1,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,4,1,1,3,3,2,2,2,1,2,3,1,2,2,1,1,5,3,4,2,3,Official governmental websites,2,2,2 people,No people,€50.000 - €64.999,44,35 t/m 44,High
Female,ThÃ¼ringen,Central Germany,Realschule,Die Linke,1,2,I don't know,2,Myself,5.000-9.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,0,1,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,4,5,5,5,5,5,5,5,5,5,5,99999997,5,5,1,1,2,99999997,5,5,"Another source, not mentioned in this list",2,2,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Male,Hamburg,North Germany,Fachhochschule,Freie Demokratische Partei (FDP),1,4,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Own parking space in  shared common area,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,1,1,1,0,1,1,1,0,1,1,1,1,1,1,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,5,3,99999997,4,99999997,4,4,4,2,1,1,1,1,1,2,2,99999997,2,2,2,2,"Family, friends, colleagues",3,3,2 people,No people,€35.000 - €49.999,66,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),99999997,2,No,2,Equally shared in decision makings,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,1,1,0,0,0,1,0,0,0,0,1,0,0,0,1,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,99999997,1,"If I had an EV, it would be my only car",3,2,1,2,2,2,2,2,4,4,3,2,2,2,3,1,1,3,2,2,1,1,2,2,Car manufacturer(s),3,3,2 people,No people,€80.000 - €94.999,45,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,1,1,1,2,1,1,1,1,1,1,2,1,2,1,2,2,2,2,1,3,2,Car dealer(s),3,2,1 person,4 people,€19.999 or less,22,18 t/m 24,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,2,No,1,Myself,10.000-19.999,20-29 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,5,2,"If I had an EV, it would be my only car",4,99999997,1,1,5,99999997,3,1,4,99999997,5,1,1,1,4,1,1,4,1,99999997,1,1,99999997,1,Car dealer(s),1,4,1 person,No people,€50.000 - €64.999,50,45 t/m 54,Middle
Male,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Public road,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",4,4,5,4,4,4,2,4,2,4,4,2,2,2,2,2,1,2,1,1,2,5,2,2,"Newsarticles (newspapers, tv and websites)",2,2,2 people,No people,€65.000 - €79.999,54,45 t/m 54,High
Male,Bayern,South Germany,Realschule,Don't know / no opinion,1,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Public road,0,1,0,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,1,I don't know,3,5,5,5,5,5,99999997,99999997,3,5,5,99999997,3,2,99999997,3,99999997,5,3,2,1,1,3,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,I'd rather not say,39,35 t/m 44,Middle
Female,Niedersachsen,North Germany,Hauptschule,AlternativeFar Deutschland (AfD),5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,2,2,2,2,2,4,4,4,99999997,99999997,99999997,5,5,2,4,1,99999997,2,99999997,99999997,2,"Another source, not mentioned in this list",4,2,1 person,No people,€19.999 or less,62,55 t/m 70,Low
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,1,1,0,0,0,1,1,1,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,2,99999997,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,3,3,3,3,3,3,3,2,3,2,3,1,2,2,1,3,2,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,69,55 t/m 70,High
Female,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,40-49 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,4,4,4,4,3,3,3,3,3,3,3,3,3,3,3,3,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,1 person,No people,€35.000 - €49.999,27,25 t/m 34,Middle
Male,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),99999997,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,5,2,I don't know,5,99999997,99999997,99999997,99999997,99999997,99999997,1,3,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,€95.000 - €109.999,54,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Freie Demokratische Partei (FDP),1,3,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,100-199 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,1,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,3,3,2,2,2,1,3,3,3,3,1,2,2,4,3,1,3,1,3,1,2,Car dealer(s),3,2,2 people,1 person,€35.000 - €49.999,33,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,50-99 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,3,99999997,2,2,2,4,3,3,3,3,4,3,3,4,2,2,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,30,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Bündnis 90/Die Grünen,2,3,No,1,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,1,0,1,1,0,1,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,3,4,3,2,3,4,2,5,2,3,1,3,3,1,Car manufacturer(s),2,2,2 people,No people,€65.000 - €79.999,60,55 t/m 70,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",3,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,4,2,2,4,5,3,3,3,4,5,3,2,4,1,3,1,3,2,1,Car manufacturer(s),3,1,2 people,2 people,€95.000 - €109.999,37,35 t/m 44,Middle
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",2,4,5,4,3,3,2,3,4,4,3,3,2,2,4,1,1,3,2,4,1,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,66,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),2,2,"Yes, plug-in hybrid car(s)",5,Myself,5.000-9.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,1,1,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,1,0,0,0,0,2,99999997,"If I had an EV, it would be my only car",2,2,2,3,2,2,2,2,2,3,2,2,2,2,2,3,2,2,2,2,2,2,2,2,"Newsarticles (newspapers, tv and websites)",2,2,2 people,2 people,€20.000 - €34.999,53,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,I would never buy an EV,3,2,3,3,2,2,1,2,1,1,2,2,2,2,2,3,2,3,2,99999997,2,3,3,3,Car dealer(s),3,3,2 people,1 person,€95.000 - €109.999,51,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Official governmental websites,3,3,1 person,No people,€19.999 or less,54,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,3,No,1,Myself,5.000-9.999,30-39 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Another source, not mentioned in this list",3,4,2 people,No people,I'd rather not say,32,25 t/m 34,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Myself,20.000-29.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,2,2,3,3,2,2,2,1,1,1,1,1,1,2,1,1,1,1,1,1,99999997,1,1,"Family, friends, colleagues",1,5,1 person,No people,€50.000 - €64.999,47,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,AlternativeFar Deutschland (AfD),1,2,No,3,Equally shared in decision makings,10.000-19.999,50-99 km,2-4 times per month,Public road,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,3,2,2,2,3,3,2,4,2,1,1,1,2,1,1,1,1,3,1,3,1,1,"Family, friends, colleagues",3,4,2 people,No people,€20.000 - €34.999,62,55 t/m 70,High
Female,Bayern,South Germany,Fachhochschule,Bündnis 90/Die Grünen,99999997,2,No,3,Myself,1.000-4.9999,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,2,2,I don't know,99999997,4,4,4,2,99999997,99999997,2,5,4,4,2,2,4,4,1,1,1,1,4,1,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€20.000 - €34.999,59,55 t/m 70,High
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,I don't know,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",3,5,2 people,No people,€19.999 or less,44,35 t/m 44,Low
Male,Hamburg,North Germany,Hauptschule,No party,2,1,No,2,Equally shared in decision makings,I don't know,20-29 km,I don't know,Other,0,0,0,1,0,0,0,1,0,0,1,1,0,0,0,0,1,1,0,0,0,1,1,0,1,1,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,0,0,99999997,1,"If I had an EV, it would be my only car",2,4,4,2,4,4,4,4,4,4,4,2,2,2,4,4,4,4,2,2,3,4,4,2,Car dealer(s),2,2,1 person,1 person,€20.000 - €34.999,27,25 t/m 34,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Other party:,1,2,No,1,Myself,10.000-19.999,100-199 km,1 time per year,Own driveway/carport/garage,1,0,1,1,0,0,0,1,0,0,0,0,0,0,1,0,1,1,0,1,0,1,1,0,0,0,0,0,0,1,1,1,1,1,1,1,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,1,1,99999997,99999997,1,1,3,1,1,1,1,99999997,1,1,1,1,1,1,1,1,1,Car dealer(s),3,3,1 person,No people,€19.999 or less,57,55 t/m 70,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Freie Demokratische Partei (FDP),1,3,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,I would never buy an EV,2,1,5,99999997,5,99999997,1,1,5,4,5,1,1,99999997,1,1,1,99999997,1,99999997,1,99999997,99999997,1,Car dealer(s),3,3,2 people,No people,€80.000 - €94.999,48,45 t/m 54,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,20.000-29.999,50-99 km,2-4 times per month,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,0,1,1,0,0,1,1,1,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,2,2,4,2,2,2,4,3,2,3,2,4,99999997,99999997,2,1,4,1,3,99999997,2,"Newsarticles (newspapers, tv and websites)",4,2,3 people or more,No people,€35.000 - €49.999,50,45 t/m 54,Low
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,2,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,Several times biannually,Public road,1,1,0,1,1,0,1,1,0,1,0,0,1,0,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,1,1,1,0,0,1,1,0,1,0,0,0,1,1,1,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,99999997,2,2,2,99999997,3,99999997,99999997,2,2,1,2,2,1,2,1,99999997,2,2,2,1,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,26,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,3,Equally shared in decision makings,5.000-9.999,Less than 10 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,3,2,3,3,4,4,4,4,2,1,2,2,2,4,3,4,3,1,4,2,"Another source, not mentioned in this list",3,2,3 people or more,3 people,€110.000 or more,42,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Die Linke,2,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,4,2,I don't know,1,99999997,4,2,3,3,1,99999997,99999997,99999997,2,1,1,1,99999997,1,1,2,1,1,1,1,1,1,"Another source, not mentioned in this list",4,4,2 people,No people,I'd rather not say,56,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",4,3,3,3,3,3,3,2,1,99999997,99999997,99999997,99999997,2,99999997,1,2,2,2,99999997,1,2,1,2,Car manufacturer(s),3,3,2 people,No people,€50.000 - €64.999,56,55 t/m 70,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,3,No,2,Other(s) in the household,10.000-19.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,2,3,4,3,4,4,2,2,3,2,2,4,5,1,1,1,3,1,4,2,4,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,1,1 person,1 person,€20.000 - €34.999,23,18 t/m 24,Middle
Female,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,2,2,2,4,99999997,99999997,99999997,4,99999997,99999997,99999997,2,2,99999997,2,2,99999997,99999997,99999997,2,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€20.000 - €34.999,53,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,10.000-19.999,20-29 km,1 time biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,5,2,I would never buy an EV,3,1,3,3,5,3,1,1,4,2,5,5,1,3,3,1,1,1,1,1,3,5,3,2,Car dealer(s),3,4,2 people,No people,€19.999 or less,54,45 t/m 54,Middle
Male,Hessen,Central Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,20.000-29.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,3,2,I would never buy an EV,3,3,3,3,3,3,3,2,3,3,3,3,3,3,3,2,2,2,2,3,2,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,69,55 t/m 70,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,I don't know,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,4,2,2,1,1,1,1,1,1,4,1,1,2,1,1,1,1,1,1,2,1,3,1,2,Car manufacturer(s),3,4,1 person,1 person,€19.999 or less,46,45 t/m 54,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,3,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,I would never buy an EV,1,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",3,3,2 people,No people,€20.000 - €34.999,21,18 t/m 24,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",99999997,Equally shared in decision makings,40.000-49.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,4,2,99999997,5,99999997,99999997,4,4,4,5,1,5,2,99999997,2,2,5,1,99999997,4,99999997,99999997,5,Car manufacturer(s),4,2,2 people,2 people,€20.000 - €34.999,58,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),3,2,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Public road,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,5,2,I would never buy an EV,5,1,1,2,3,3,2,3,1,3,2,2,2,2,3,1,1,1,1,2,1,3,2,1,Car manufacturer(s),3,5,2 people,No people,€20.000 - €34.999,67,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,1,2,5,4,2,1,1,4,2,2,5,1,2,1,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,32,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,3,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,1,0,0,1,1,0,0,0,1,1,0,1,0,0,1,1,1,1,0,3,2,"If I had an EV, it would be my only car",2,3,4,3,4,99999997,99999997,99999997,4,4,4,99999997,2,99999997,4,99999997,99999997,99999997,2,99999997,2,1,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,54,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,20.000-29.999,20-29 km,Several times biannually,Public parking garage/underground parking,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",3,3,4,4,2,4,2,2,1,2,99999997,2,2,1,2,1,1,1,1,3,2,1,2,2,Official governmental websites,2,2,2 people,No people,€20.000 - €34.999,43,35 t/m 44,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,2,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,2,99999997,99999997,99999997,1,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,41,35 t/m 44,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,3,No,1,Equally shared in decision makings,20.000-29.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,3,2,3,2,5,4,5,4,1,1,3,4,1,1,1,1,1,1,1,1,1,1,2,1,Car manufacturer(s),3,4,2 people,1 person,€20.000 - €34.999,50,45 t/m 54,Middle
Male,Bayern,South Germany,Hauptschule,Die Linke,2,2,No,2,Myself,10.000-19.999,20-29 km,1 time per month,Public road,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,4,4,4,3,3,3,3,3,3,2,2,2,2,3,3,2,2,2,2,2,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,39,35 t/m 44,Low
Female,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,2,2,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,2,3,2,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,4,1,99999997,99999997,99999997,2,3,"Another source, not mentioned in this list",4,4,2 people,No people,€80.000 - €94.999,31,25 t/m 34,High
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,1,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,4,3,3,2,2,2,2,1,1,99999997,99999997,99999997,1,3,1,1,1,1,1,1,99999997,1,3,"Another source, not mentioned in this list",2,2,1 person,No people,€19.999 or less,54,45 t/m 54,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),2,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Other(s) in the household,5.000-9.999,10-19 km,1 time per month,Own parking space in  shared common area,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,1,4,1,4,3,2,3,4,2,3,4,99999997,4,3,3,4,3,4,3,2,5,2,Car dealer(s),2,1,1 person,No people,€19.999 or less,19,18 t/m 24,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",3,Other(s) in the household,1.000-4.9999,30-39 km,2-4 times per month,Public road,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,2,3,4,3,3,2,3,3,3,3,2,1,2,3,1,3,2,1,2,2,2,3,Car dealer(s),2,2,2 people,No people,€50.000 - €64.999,26,25 t/m 34,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,1,No,3,Myself,I don't know,I don't know,I don't know,Own parking space in  shared common area,1,1,0,1,1,0,1,1,0,0,1,0,0,0,0,1,1,1,1,0,1,1,0,0,0,0,0,0,0,1,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,4,4,4,4,4,2,4,4,4,4,2,2,4,4,2,4,1,3,2,2,2,2,"Newsarticles (newspapers, tv and websites)",4,2,1 person,No people,€35.000 - €49.999,68,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Other party:,2,2,No,1,Equally shared in decision makings,1.000-4.9999,I don't know,Rare/never,Public road,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,3,3,4,2,4,4,4,3,99999997,4,4,4,99999997,4,4,99999997,1,2,2,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,30,25 t/m 34,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),99999997,1,I don't know,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",3,3,1 person,No people,€20.000 - €34.999,55,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,99999997,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,4,1,99999997,99999997,99999997,99999997,99999997,2,2,2,3,2,2,2,2,2,2,2,2,2,2,2,2,2,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,63,55 t/m 70,Middle
Male,Rheinland-Pfalz,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,5,4,2,3,99999997,3,4,5,5,99999997,3,4,5,1,2,3,1,99999997,1,99999997,1,2,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,47,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),99999997,3,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,1,0,3,2,I don't know,2,5,4,4,2,1,1,1,2,5,99999997,1,1,1,2,2,1,1,2,2,1,3,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,4,2 people,No people,€50.000 - €64.999,42,35 t/m 44,Middle
Female,Bayern,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,3,I don't know,1,Myself,10.000-19.999,50-99 km,Rare/never,Own parking space in  shared common area,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,3,2,I don't know,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,52,45 t/m 54,Low
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,No,2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,3,2,3,3,3,2,4,2,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,Car dealer(s),2,2,1 person,No people,€19.999 or less,19,18 t/m 24,Middle
Female,Bayern,South Germany,Realschule,Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,4,99999997,4,99999997,4,4,5,4,3,2,2,4,2,2,2,2,99999997,1,4,99999997,2,Car dealer(s),4,2,2 people,No people,€50.000 - €64.999,62,55 t/m 70,Middle
Male,Sachsen-Anhalt,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,1,1,0,0,0,1,1,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,5,5,5,5,5,4,4,5,4,3,3,3,4,4,4,4,4,4,4,4,4,5,"Family, friends, colleagues",2,2,2 people,2 people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),4,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Public road,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,1,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,4,2,2,2,2,2,4,3,2,3,2,4,4,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,2 people,€65.000 - €79.999,41,35 t/m 44,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Public road,1,1,1,1,1,0,1,0,0,1,1,0,0,0,0,0,1,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,4,5,3,1,2,5,4,3,4,2,5,4,2,5,2,5,2,4,3,3,"Another source, not mentioned in this list",3,2,1 person,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,4,"Yes, plug-in hybrid car(s) and electric car(s)",4,Other(s) in the household,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,4,1,3,1,3,1,2,1,2,1,2,1,5,3,3,5,2,3,2,3,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,1 person,1 person,€50.000 - €64.999,28,25 t/m 34,Middle
Female,Niedersachsen,North Germany,Realschule,Other party:,2,2,I don't know,1,Myself,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,2,2,I don't know,2,4,4,4,2,2,2,3,4,4,4,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,3 people or more,No people,€19.999 or less,44,35 t/m 44,Middle
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,3,No,2,Myself,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,1,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,4,3,4,99999997,1,1,4,3,5,3,99999997,1,1,1,99999997,4,1,99999997,1,99999997,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,61,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),3,2,No,2,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,1,I would never buy an EV,2,4,4,3,3,4,1,5,4,4,2,2,1,2,5,1,1,3,1,2,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,I'd rather not say,68,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Don't know / no opinion,2,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",2,4,1 person,2 people,€20.000 - €34.999,34,25 t/m 34,Low
Male,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,2,No,3,Myself,30.000-39.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,1,1,1,1,1,0,1,0,1,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,3,4,4,3,3,4,4,4,3,2,4,4,3,4,2,4,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,1 person,€110.000 or more,36,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,1,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,4,4,2,4,3,4,4,3,2,2,3,2,2,2,2,3,2,3,2,2,Official governmental websites,2,2,2 people,1 person,€80.000 - €94.999,32,25 t/m 34,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),5,1,No,1,Myself,I don't know,I don't know,I don't know,Public road,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,99999997,3,99999997,3,2,4,4,99999997,2,1,2,5,3,99999997,4,2,99999997,2,99999997,4,3,Car manufacturer(s),3,3,1 person,No people,I'd rather not say,60,55 t/m 70,Middle
Male,Bremen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,20-29 km,1 time per month,Own parking space in  shared common area,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,4,2,3,4,4,3,4,3,4,3,3,3,3,4,4,4,4,4,4,3,4,4,99999997,Car manufacturer(s),2,2,2 people,1 person,I'd rather not say,34,25 t/m 34,Middle
Female,Hessen,Central Germany,Hauptschule,Bündnis 90/Die Grünen,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I would never buy an EV,1,5,5,5,1,99999997,99999997,1,5,99999997,99999997,99999997,5,1,5,1,1,1,1,99999997,99999997,5,99999997,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,1,1 person,No people,€19.999 or less,55,55 t/m 70,Low
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,10-19 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,4,4,99999997,3,4,3,4,3,2,2,4,3,2,4,3,2,2,3,3,3,Car dealer(s),4,2,1 person,No people,€35.000 - €49.999,63,55 t/m 70,High
Male,Schleswig-Holstein,North Germany,Realschule,Bündnis 90/Die Grünen,3,2,I don't know,2,Myself,20.000-29.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,4,3,4,4,3,3,4,3,3,2,3,3,3,3,3,3,3,2,3,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,40,35 t/m 44,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Other(s) in the household,5.000-9.999,Less than 10 km,1 time biannually,Public road,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",4,3,99999997,99999997,4,99999997,2,2,5,99999997,99999997,1,1,1,2,2,99999997,5,2,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,3,2 people,1 person,€20.000 - €34.999,39,35 t/m 44,Middle
Male,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),2,3,"Yes, electric car(s)",3,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,0,0,0,1,1,0,1,1,0,0,1,0,1,1,0,0,0,1,1,0,1,0,0,0,0,0,0,1,1,1,0,0,0,1,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,1,4,4,99999997,3,4,4,4,4,2,1,4,2,1,2,1,3,2,3,99999997,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,2 people,No people,€35.000 - €49.999,21,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,2,2,99999997,99999997,4,2,4,4,4,3,1,2,2,2,4,4,4,1,1,3,3,Car dealer(s),2,2,2 people,1 person,€20.000 - €34.999,51,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,1,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,1,1,1,1,0,0,1,0,0,1,1,0,0,0,1,1,1,1,0,0,1,0,1,0,1,1,0,0,0,1,1,0,1,1,0,0,1,1,0,1,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,2,3,99999997,2,2,99999997,99999997,99999997,2,2,2,2,2,2,3,2,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€19.999 or less,18,18 t/m 24,Low
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,1,Myself,10.000-19.999,50-99 km,Several times biannually,Public road,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",4,2,3,99999997,99999997,99999997,99999997,99999997,2,99999997,2,99999997,99999997,2,99999997,2,2,99999997,99999997,99999997,2,2,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,32,25 t/m 34,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,4,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,4,4,4,2,99999997,99999997,4,5,99999997,4,4,2,4,4,99999997,99999997,4,2,2,2,2,2,99999997,Car manufacturer(s),4,3,2 people,No people,€35.000 - €49.999,32,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,3,1,No,3,Myself,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,2,2,4,4,5,4,3,5,5,2,3,3,2,4,2,3,2,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€50.000 - €64.999,32,25 t/m 34,High
Male,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,4,No,1,Other(s) in the household,10.000-19.999,Less than 10 km,1 time per month,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,1,I would never buy an EV,3,4,3,2,3,2,2,3,1,1,1,2,2,1,2,3,2,1,1,2,1,2,1,1,Car manufacturer(s),3,3,3 people or more,No people,I'd rather not say,22,18 t/m 24,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Public road,0,0,1,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,2,3,2,2,3,4,4,3,3,4,2,4,2,2,2,1,2,2,2,2,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Myself,30.000-39.999,30-39 km,1 time per month,Public road,0,1,1,0,1,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,2,2,4,3,3,3,3,3,2,3,2,2,2,2,3,2,2,2,2,2,2,4,3,"Family, friends, colleagues",2,3,1 person,No people,€50.000 - €64.999,26,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,4,No,1,Equally shared in decision makings,1.000-4.9999,20-29 km,2-4 times per month,Public road,1,0,1,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,I would never buy an EV,5,1,1,1,99999997,99999997,1,1,1,1,1,99999997,1,1,1,1,1,1,1,2,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,5,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Middle
Male,Hessen,Central Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),3,1,No,99999997,Myself,I don't know,I don't know,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,4,3,3,3,3,99999997,3,99999997,99999997,99999997,3,99999997,3,5,3,99999997,3,99999997,99999997,99999997,99999997,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,No people,€35.000 - €49.999,21,18 t/m 24,Low
Male,Schleswig-Holstein,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Was not allowed to vote (yet),2,2,"Yes, electric car(s)",3,Myself,20.000-29.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,5,2,3,3,2,3,2,3,3,2,3,3,4,3,3,2,4,3,2,4,3,"Family, friends, colleagues",3,3,1 person,2 people,€35.000 - €49.999,49,45 t/m 54,High
Female,Hamburg,North Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),5,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,2,5,2,2,3,1,1,2,4,99999997,3,2,3,2,5,99999997,99999997,99999997,1,99999997,1,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,4,1 person,No people,€19.999 or less,58,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,2,2,No,99999997,Other(s) in the household,40.000-49.999,Less than 10 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,2,2,3,2,2,1,1,2,2,2,2,2,2,2,2,3,2,3,2,2,3,Car manufacturer(s),3,3,3 people or more,1 person,€35.000 - €49.999,29,25 t/m 34,High
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,I don't know,1,Myself,5.000-9.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,5,1,4,4,99999997,2,4,4,99999997,2,2,3,3,2,2,4,1,5,1,2,3,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, electric car(s)",3,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,0,1,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,3,4,4,2,1,2,5,4,2,1,3,4,2,3,4,2,4,1,2,2,1,"Family, friends, colleagues",2,2,3 people or more,No people,€65.000 - €79.999,47,45 t/m 54,Middle
Female,Rheinland-Pfalz,Western Germany,Realschule,AlternativeFar Deutschland (AfD),2,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,Several times biannually,Public road,1,1,1,1,0,0,1,0,1,1,1,1,0,0,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,1,0,1,1,1,1,0,0,3,2,"If I had an EV, it would be my only car",4,1,99999997,99999997,4,99999997,99999997,2,1,99999997,99999997,1,2,1,4,1,99999997,99999997,1,99999997,99999997,2,1,1,Car dealer(s),3,3,3 people or more,3 people,€35.000 - €49.999,28,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,2,4,2,4,4,2,2,2,4,2,4,4,2,3,2,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,3,"Yes, plug-in hybrid car(s)",3,Myself,50.000 or more,200 km or more,1-3 times per week,Own driveway/carport/garage,0,0,1,1,1,0,1,1,1,0,1,0,0,0,0,1,0,1,1,0,0,1,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,1,1,0,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,1,4,1,1,2,4,2,1,3,5,1,3,4,3,2,4,2,2,4,3,1,5,3,Car dealer(s),5,1,2 people,No people,€110.000 or more,24,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),3,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,1,0,0,0,1,1,1,0,0,1,1,0,1,0,0,1,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,3,2,3,2,4,4,3,2,3,3,3,2,2,3,2,3,2,4,3,3,Car dealer(s),3,2,2 people,No people,€20.000 - €34.999,60,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,Don't know / no opinion,3,2,No,3,Other(s) in the household,I don't know,10-19 km,1 time per month,Public road,1,1,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,0,1,1,0,1,1,1,0,0,0,1,2,I don't know,2,99999997,4,4,99999997,99999997,99999997,99999997,4,4,99999997,99999997,99999997,99999997,99999997,99999997,4,4,4,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,4 people,€20.000 - €34.999,48,45 t/m 54,Middle
Male,Bayern,South Germany,Grundschule,Prefer not to state,2,4,I don't know,1,Other(s) in the household,I don't know,I don't know,1-3 times per week,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,5,4,1,2,1,2,3,3,1,3,1,1,1,2,1,2,3,3,1,1,Car dealer(s),2,2,3 people or more,No people,I'd rather not say,19,18 t/m 24,Low
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),4,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,4,4,3,5,5,4,5,3,3,4,5,3,5,5,1,4,1,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,36,35 t/m 44,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per year,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,2 people,No people,€50.000 - €64.999,64,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",3,Myself,5.000-9.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,4,4,2,2,4,2,3,3,2,2,2,4,2,2,2,1,2,2,2,1,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,No people,€19.999 or less,56,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,5,5,5,5,1,99999997,5,5,5,5,5,5,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,1 person,€20.000 - €34.999,42,35 t/m 44,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),5,1,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,3,5,4,5,5,2,1,99999997,5,99999997,3,1,1,99999997,3,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,€35.000 - €49.999,50,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),1,1,I don't know,3,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,1,0,1,1,1,0,0,0,0,1,1,1,0,1,1,1,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,5,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,5,99999997,99999997,"Newsarticles (newspapers, tv and websites)",2,2,1 person,No people,I'd rather not say,30,25 t/m 34,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,3,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,4,4,5,4,3,3,3,4,4,4,5,4,5,99999997,4,3,4,2,3,4,3,3,3,"Family, friends, colleagues",3,3,1 person,1 person,€20.000 - €34.999,35,35 t/m 44,Middle
Female,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,I don't know,2,Equally shared in decision makings,I don't know,Less than 10 km,Rare/never,I don't know,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",99999997,4,3,99999997,2,99999997,99999997,99999997,99999997,4,4,3,3,4,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,2,3 people or more,No people,I'd rather not say,18,18 t/m 24,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Myself,10.000-19.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,0,0,1,1,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,2,2,1,1,1,1,1,2,1,2,5,1,1,2,1,1,1,1,1,1,"Another source, not mentioned in this list",5,5,2 people,No people,€20.000 - €34.999,64,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",2,3,3,2,2,3,2,2,3,3,2,3,3,2,2,2,2,3,1,2,2,3,2,1,"Family, friends, colleagues",3,2,1 person,No people,€19.999 or less,56,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,2,3,3,1,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€65.000 - €79.999,55,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,3,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,1,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,3,4,2,1,2,2,1,1,1,3,2,1,1,1,1,1,1,1,1,1,3,1,1,Car dealer(s),1,3,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Other party:,5,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Public road,1,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,1,1,0,1,1,0,1,1,1,0,0,0,0,1,1,0,0,1,1,1,1,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,5,2,3,2,1,1,2,2,3,2,1,1,1,3,2,2,2,2,1,1,2,1,1,"Another source, not mentioned in this list",4,3,1 person,No people,€35.000 - €49.999,25,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,2,Myself,20.000-29.999,40-49 km,1 time per month,Own parking space in  shared common area,0,1,0,1,0,0,1,0,0,0,1,0,1,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,5,99999997,3,99999997,3,1,4,4,99999997,2,1,1,3,99999997,2,2,1,4,1,99999997,2,1,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,29,25 t/m 34,Middle
Male,Bremen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),3,1,"Yes, electric car(s)",4,Other(s) in the household,5.000-9.999,40-49 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,3,4,3,2,3,4,2,4,2,4,3,4,4,3,4,99999997,2,3,4,3,4,3,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,No people,€65.000 - €79.999,18,18 t/m 24,Middle
Male,Schleswig-Holstein,North Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,1,0,0,3,1,"If I had an EV, it would be my only car",1,5,5,3,5,5,2,1,5,5,2,1,1,3,5,2,4,4,3,4,1,3,1,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€65.000 - €79.999,42,35 t/m 44,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Public road,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,1,0,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,3,3,3,4,3,3,4,3,2,2,2,4,1,1,2,1,4,2,3,3,4,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,2,Myself,I don't know,I don't know,1 time biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,1,0,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,1,99999997,1,99999997,99999997,2,"Family, friends, colleagues",4,3,2 people,4 people,€35.000 - €49.999,37,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,2,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,40-49 km,2-4 times per month,Public road,1,1,1,1,1,0,1,0,1,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,1,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,1,1,0,0,3,2,I don't know,3,99999997,2,1,2,1,1,99999997,1,1,1,1,2,1,99999997,1,1,1,1,1,1,1,1,2,Official governmental websites,3,3,1 person,1 person,€19.999 or less,54,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,"Yes, electric car(s)",5,Myself,10.000-19.999,20-29 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,2,2,2,2,1,2,3,3,1,1,1,2,2,2,2,3,1,1,1,2,2,2,Car dealer(s),1,1,2 people,2 people,€65.000 - €79.999,39,35 t/m 44,High
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,1,Myself,20.000-29.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,2,1,1,5,2,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,33,25 t/m 34,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,4,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,5,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€50.000 - €64.999,50,45 t/m 54,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,No,2,Myself,5.000-9.999,10-19 km,2-4 times per month,Own parking space in  shared common area,1,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,1,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,2,3,2,2,2,2,1,4,3,1,2,2,1,4,1,2,2,1,3,1,1,1,2,Official governmental websites,2,2,1 person,No people,€110.000 or more,52,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,5.000-9.999,30-39 km,1 time per year,Own parking space in  shared common area,1,1,0,1,1,0,1,0,0,1,0,0,1,0,0,0,1,1,1,0,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,1,0,0,0,1,0,99999997,2,"If I had an EV, it would be my only car",3,3,3,2,2,4,3,2,3,4,3,2,2,3,4,2,3,3,2,2,2,3,2,1,"Another source, not mentioned in this list",3,3,2 people,No people,€19.999 or less,61,55 t/m 70,Middle
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,20-29 km,1 time biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,4,2,3,2,3,5,5,99999997,3,4,4,2,2,1,2,1,99999997,2,1,2,1,Car manufacturer(s),4,3,2 people,No people,€110.000 or more,37,35 t/m 44,High
Male,Rheinland-Pfalz,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",3,Myself,50.000 or more,100-199 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,1,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,1,0,1,1,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,1,2,2,1,2,2,2,2,1,3,1,2,1,4,2,2,2,2,4,2,2,4,2,"Newsarticles (newspapers, tv and websites)",2,2,3 people or more,1 person,€35.000 - €49.999,40,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,2,2,I don't know,1,Myself,10.000-19.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,2,2,2,2,2,2,4,4,4,2,3,2,4,2,2,2,1,99999997,2,2,2,3,"Newsarticles (newspapers, tv and websites)",2,2,2 people,No people,€19.999 or less,22,18 t/m 24,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,No,2,Equally shared in decision makings,10.000-19.999,100-199 km,4-5 times per week or more often,Public road,1,1,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,2,2,I don't know,2,5,5,4,4,4,3,4,4,4,2,2,1,2,1,1,2,3,1,4,2,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€110.000 or more,52,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,3,2,No,1,Equally shared in decision makings,5.000-9.999,I don't know,Rare/never,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,2,I don't know,4,99999997,2,99999997,99999997,99999997,2,1,1,1,99999997,1,99999997,99999997,99999997,1,1,1,1,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€19.999 or less,53,45 t/m 54,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,I don't know,2-4 times per month,Own driveway/carport/garage,0,1,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,1,4,4,4,4,2,2,4,1,1,1,1,1,2,1,1,4,1,4,2,2,1,1,"Family, friends, colleagues",3,5,2 people,No people,I'd rather not say,62,55 t/m 70,Low
Female,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,3,2,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,1-3 times per week,Public road,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,4,4,4,3,4,3,99999997,99999997,99999997,99999997,99999997,2,4,3,3,3,2,3,3,3,3,3,"Another source, not mentioned in this list",3,3,3 people or more,No people,€65.000 - €79.999,21,18 t/m 24,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),4,2,No,1,Other(s) in the household,20.000-29.999,10-19 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,4,4,4,2,1,4,4,4,2,3,2,5,2,1,1,1,2,3,3,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,2 people,€95.000 - €109.999,33,25 t/m 34,Middle
Male,ThÃ¼ringen,Central Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,5.000-9.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,1,0,1,1,1,1,0,0,0,1,1,1,0,0,1,0,1,1,1,1,0,0,0,0,1,0,1,0,0,1,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,2,2,1,3,2,3,2,2,1,4,1,3,2,2,4,1,1,1,1,1,1,Car manufacturer(s),3,2,3 people or more,2 people,€50.000 - €64.999,46,45 t/m 54,High
Female,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,1.000-4.9999,10-19 km,Several times biannually,Own parking space in  shared common area,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,5,5,1,5,3,5,5,3,5,1,1,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,99999997,99999997,99999997,99999997,99999997,99999997,2,1,2,2,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,No party,1,2,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,1,1,0,1,0,0,0,0,1,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,3,1,1,1,3,1,5,1,1,1,1,1,1,1,1,1,5,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,I'd rather not say,57,55 t/m 70,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,2,Equally shared in decision makings,20.000-29.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,1,1,3,2,1,2,3,3,2,3,1,3,2,2,2,2,2,2,2,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€35.000 - €49.999,45,45 t/m 54,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,5,1,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,1,99999997,1,99999997,99999997,1,1,1,99999997,99999997,1,"Another source, not mentioned in this list",3,4,1 person,No people,€20.000 - €34.999,62,55 t/m 70,Middle
Male,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,99999997,1,No,2,Myself,Less than 1.000 km,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,0,0,1,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,4,4,2,3,2,2,4,4,3,3,2,2,3,3,3,4,1,4,2,3,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€19.999 or less,28,25 t/m 34,Middle
Female,Mecklenburg-Vorpommern,North Germany,Hauptschule,Prefer not to state,2,1,No,1,Myself,I don't know,40-49 km,1 time per month,Public road,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,2,2,I don't know,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,I'd rather not say,33,25 t/m 34,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,3,2,No,1,Myself,1.000-4.9999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,1,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,2,2,3,3,2,2,3,3,3,2,2,3,3,2,2,3,2,3,3,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,61,55 t/m 70,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),3,3,No,1,Myself,5.000-9.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",99999997,99999997,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,1,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,"Family, friends, colleagues",3,3,2 people,1 person,€35.000 - €49.999,42,35 t/m 44,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,Die Linke,5,1,No,1,Myself,I don't know,I don't know,I don't know,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,99999997,99999997,99999997,5,4,4,99999997,2,2,99999997,4,99999997,99999997,99999997,2,99999997,99999997,99999997,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,53,45 t/m 54,Low
Female,Bayern,South Germany,Hauptschule,Die Linke,1,3,No,1,Other(s) in the household,10.000-19.999,50-99 km,1-3 times per week,Own driveway/carport/garage,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,3,4,3,2,3,4,4,5,5,5,"Another source, not mentioned in this list",3,3,3 people or more,2 people,€35.000 - €49.999,39,35 t/m 44,Low
Female,Bayern,South Germany,Realschule,Die Linke,2,2,"Yes, electric car(s)",3,Other(s) in the household,5.000-9.999,40-49 km,1 time per month,Public parking garage/underground parking,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",5,2,2,2,5,3,3,1,4,2,2,1,4,3,2,2,1,1,2,4,3,4,99999997,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,3 people or more,1 person,€50.000 - €64.999,18,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,1,1,1,0,1,0,0,0,0,1,0,1,1,1,1,1,1,0,1,0,1,0,0,0,1,1,0,0,1,1,0,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,3,5,1,3,2,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,99999997,1,1,Car dealer(s),3,3,1 person,No people,€50.000 - €64.999,65,55 t/m 70,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,"If I had an EV, it would be my only car",2,5,4,4,3,2,2,3,5,5,99999997,2,1,1,3,99999997,99999997,99999997,99999997,99999997,2,3,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,47,45 t/m 54,Middle
Female,Hamburg,North Germany,Realschule,Die Linke,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,1,1,0,1,1,0,0,0,0,1,0,0,0,0,1,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,1,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,99999997,99999997,5,5,99999997,99999997,99999997,99999997,5,5,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,20.000-29.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,1,1,1,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",4,2,1,1,3,3,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,4,3 people or more,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),5,1,"Yes, plug-in hybrid car(s)",1,Myself,1.000-4.9999,30-39 km,1-3 times per week,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,I would never buy an EV,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,No people,€19.999 or less,39,35 t/m 44,Low
Male,Bayern,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Several times biannually,Own parking space in  shared common area,1,0,1,1,0,1,1,0,0,1,0,0,0,0,1,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,5,5,3,3,4,4,3,2,3,3,2,3,3,5,2,3,2,3,4,2,Car dealer(s),3,3,2 people,1 person,€50.000 - €64.999,48,45 t/m 54,Low
Female,Saarland,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,1,0,1,0,0,1,0,0,3,2,I would never buy an EV,99999997,2,3,3,3,2,3,2,2,3,2,2,2,2,2,2,2,4,1,2,2,3,2,2,Car dealer(s),3,3,1 person,No people,€19.999 or less,62,55 t/m 70,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,50.000 or more,50-99 km,4-5 times per week or more often,Parking in shared common area without individual parking space,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,2,3,5,5,4,4,4,4,2,2,5,2,4,3,4,3,4,"Family, friends, colleagues",3,1,2 people,No people,€35.000 - €49.999,47,45 t/m 54,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,2,2,"Yes, plug-in hybrid car(s)",5,Other(s) in the household,5.000-9.999,20-29 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,2,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,3,2 people,2 people,€20.000 - €34.999,34,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,3,Myself,20.000-29.999,Less than 10 km,1 time per month,Public parking garage/underground parking,0,1,0,1,0,0,0,1,1,0,1,1,1,0,0,1,0,0,0,0,1,1,1,0,1,1,1,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,1,0,0,5,1,"If I had an EV, it would be my only car",1,5,5,3,3,3,1,1,5,1,1,3,1,5,5,1,1,3,1,5,1,1,1,1,Car manufacturer(s),3,3,1 person,1 person,€50.000 - €64.999,54,45 t/m 54,Middle
Female,Bayern,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),5,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Public road,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,1,1,1,0,1,0,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,3,4,3,2,2,5,5,4,3,4,4,5,3,99999997,5,2,4,2,4,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€35.000 - €49.999,58,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Myself,10.000-19.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,2,3,5,4,5,5,3,4,4,4,5,2,2,3,4,4,3,4,3,4,3,2,"Family, friends, colleagues",1,2,3 people or more,2 people,€35.000 - €49.999,41,35 t/m 44,Middle
Male,Sachsen,Eastern Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,Less than 10 km,Several times biannually,Public road,1,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,2,2,2,2,4,5,5,1,3,2,5,3,5,5,1,4,1,4,3,2,Car manufacturer(s),3,2,2 people,No people,€50.000 - €64.999,27,25 t/m 34,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,3,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,99999997,I would never buy an EV,5,4,5,4,5,4,4,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,Car dealer(s),5,5,1 person,3 people,€80.000 - €94.999,29,25 t/m 34,Middle
Female,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Prefer not to state,2,2,"Yes, plug-in hybrid car(s)",5,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,4,3,3,4,4,4,3,4,"Family, friends, colleagues",2,2,2 people,No people,€65.000 - €79.999,31,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,3,1,4,3,3,3,2,3,2,2,2,2,3,2,2,3,2,2,2,3,2,2,Car dealer(s),2,2,2 people,2 people,€50.000 - €64.999,48,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Sozialdemokratische Partei Deutschlands (SPD),1,4,"Yes, plug-in hybrid car(s)",5,Other(s) in the household,20.000-29.999,50-99 km,1-3 times per week,Other,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,4,4,4,1,1,5,5,1,2,5,1,2,2,1,4,3,99999997,99999997,2,99999997,3,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,3 people or more,5 people or more,€20.000 - €34.999,29,25 t/m 34,High
Male,Niedersachsen,North Germany,Realschule,Prefer not to state,2,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,1,0,1,1,0,1,1,0,0,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,3,5,4,2,4,4,4,4,2,1,3,4,2,4,4,4,1,1,3,4,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,3,2 people,No people,€35.000 - €49.999,40,35 t/m 44,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,99999997,4,I don't know,99999997,I don't know,Less than 1.000 km,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",5,5,3 people or more,4 people,€19.999 or less,38,35 t/m 44,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,3,No,2,Myself,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,1,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,2,1,1,4,1,1,4,1,1,2,1,4,4,2,2,1,2,1,2,2,2,Car manufacturer(s),4,3,2 people,No people,€65.000 - €79.999,54,45 t/m 54,Middle
Female,Bayern,South Germany,Realschule,Prefer not to state,5,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,60,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,1,2,5,5,5,5,2,3,1,2,2,2,Car dealer(s),3,3,1 person,1 person,€20.000 - €34.999,58,55 t/m 70,Low
Male,Rheinland-Pfalz,Western Germany,Realschule,Bündnis 90/Die Grünen,1,3,"Yes, electric car(s)",3,Myself,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,1,0,1,1,1,1,1,0,0,1,0,0,0,0,0,0,0,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,4,5,4,5,5,4,4,4,5,4,4,4,5,4,4,5,4,5,5,5,4,4,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,1 person,€35.000 - €49.999,66,55 t/m 70,Middle
Female,Bremen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,40-49 km,1 time per month,Own parking space in  shared common area,1,0,1,1,1,1,1,1,0,1,1,0,0,0,1,0,1,1,1,1,1,0,0,1,1,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",99999997,1,1,1,99999997,1,1,1,1,99999997,99999997,99999997,1,1,99999997,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,5,2 people,No people,€35.000 - €49.999,51,45 t/m 54,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),4,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,5,5,4,4,1,1,1,1,1,1,5,1,5,1,1,1,1,4,4,3,2,2,Car manufacturer(s),3,3,1 person,1 person,€20.000 - €34.999,46,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,3,3,No,3,Other(s) in the household,5.000-9.999,10-19 km,1 time biannually,Public road,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,3,2,I don't know,2,4,4,99999997,4,2,99999997,2,1,2,99999997,99999997,2,3,99999997,3,1,2,1,1,1,2,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€35.000 - €49.999,37,35 t/m 44,Middle
Female,Niedersachsen,North Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),2,3,No,3,Equally shared in decision makings,10.000-19.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,1,1,1,1,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,1,1,0,1,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,3,2,4,4,2,1,2,4,4,4,3,1,1,2,2,2,2,1,2,1,2,3,1,Car dealer(s),3,2,2 people,No people,€35.000 - €49.999,22,18 t/m 24,High
Female,Sachsen,Eastern Germany,Fachhochschule,No party,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,4,4,2,3,2,2,4,2,2,2,2,2,2,3,2,2,3,3,Car dealer(s),2,2,1 person,No people,€20.000 - €34.999,47,45 t/m 54,High
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,5,2,I would never buy an EV,99999997,3,4,99999997,5,99999997,99999997,99999997,3,2,2,2,3,1,2,1,1,4,1,99999997,99999997,1,1,1,Car dealer(s),3,4,1 person,2 people,€20.000 - €34.999,51,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,20.000-29.999,50-99 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,4,4,4,4,4,4,4,3,4,3,4,3,4,3,4,3,4,3,4,3,"Family, friends, colleagues",3,2,2 people,5 people or more,€110.000 or more,43,35 t/m 44,High
Male,Bayern,South Germany,Hauptschule,Prefer not to state,2,2,No,99999997,Myself,5.000-9.999,10-19 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,99999997,1,I don't know,3,3,3,99999997,99999997,1,3,3,3,3,3,4,3,99999997,2,1,3,3,99999997,99999997,99999997,99999997,99999997,1,"Family, friends, colleagues",3,3,2 people,2 people,€20.000 - €34.999,42,35 t/m 44,Low
Female,Mecklenburg-Vorpommern,North Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),2,3,No,99999997,Equally shared in decision makings,1.000-4.9999,10-19 km,1 time biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,0,0,0,0,0,1,1,1,1,1,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,1,1,1,0,1,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,3,3,99999997,4,99999997,99999997,99999997,5,99999997,99999997,1,99999997,3,4,99999997,99999997,4,1,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),4,2,2 people,No people,€65.000 - €79.999,56,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Die Linke,1,3,No,2,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,1,0,0,1,0,0,5,2,I would never buy an EV,3,3,3,3,4,4,2,3,3,4,5,3,1,3,4,2,3,3,2,99999997,2,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,63,55 t/m 70,Low
Female,Niedersachsen,North Germany,Hauptschule,No party,3,1,No,3,I don't know,Less than 1.000 km,Less than 10 km,1 time per month,Other,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,2 people,€19.999 or less,37,35 t/m 44,Low
Male,Bayern,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,2,No,2,Myself,5.000-9.999,40-49 km,1 time per month,Own driveway/carport/garage,0,1,1,1,1,0,1,1,1,0,1,0,0,0,0,1,1,1,0,0,1,1,1,0,1,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,4,2,"If I had an EV, it would be my only car",3,2,5,2,2,1,2,1,1,5,2,1,2,1,2,2,2,5,1,1,1,1,1,1,Car dealer(s),3,3,1 person,1 person,€20.000 - €34.999,45,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Bündnis 90/Die Grünen,1,2,No,99999997,Equally shared in decision makings,Less than 1.000 km,10-19 km,Several times biannually,Public road,1,1,1,1,1,0,1,0,0,1,1,1,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,1,1,1,1,1,1,1,1,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",1,4,2 people,No people,€19.999 or less,60,55 t/m 70,Low
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,No,2,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,1,1,0,0,0,1,1,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,3,4,3,3,99999997,2,2,4,2,2,2,99999997,1,3,1,1,2,1,3,1,99999997,1,1,Car manufacturer(s),3,3,1 person,3 people,€19.999 or less,33,25 t/m 34,Middle
Male,Bayern,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",4,5,3,4,2,2,2,3,2,4,3,1,1,1,2,3,3,1,1,4,1,99999997,2,1,Official governmental websites,2,4,3 people or more,2 people,€20.000 - €34.999,21,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,50.000 or more,20-29 km,2-4 times per month,Public parking garage/underground parking,0,0,0,1,0,0,1,1,0,0,0,0,0,0,1,0,1,1,0,0,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,0,1,1,0,1,0,1,1,0,0,5,2,I would never buy an EV,5,1,5,2,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,5,2 people,No people,€50.000 - €64.999,52,45 t/m 54,Middle
Female,Rheinland-Pfalz,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,No,2,Equally shared in decision makings,10.000-19.999,30-39 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,1,1,0,0,0,1,1,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,99999997,2,I don't know,2,3,2,1,2,1,1,2,2,3,4,1,2,1,2,3,2,2,1,1,1,99999997,1,1,Car manufacturer(s),3,3,2 people,No people,€65.000 - €79.999,63,55 t/m 70,Middle
Female,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,99999997,3,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,69,55 t/m 70,Low
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,3,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,1,1,1,0,1,1,0,0,0,1,1,1,1,0,1,1,1,0,1,1,0,0,0,0,1,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,4,5,4,4,5,4,3,4,5,5,4,2,3,4,3,3,3,2,3,2,4,4,2,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€35.000 - €49.999,60,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,1 time biannually,Public road,1,1,1,1,1,0,1,0,0,1,1,0,0,0,0,1,1,0,1,0,1,0,1,1,1,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,4,2,3,2,1,1,5,3,2,2,3,4,2,1,2,1,3,2,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€80.000 - €94.999,54,45 t/m 54,High
Male,Bayern,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Equally shared in decision makings,20.000-29.999,20-29 km,1-3 times per week,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,1,0,0,1,0,1,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,99999997,4,2,99999997,1,3,2,2,2,99999997,2,99999997,1,4,5,1,99999997,1,99999997,2,3,"Newsarticles (newspapers, tv and websites)",3,4,2 people,2 people,€20.000 - €34.999,29,25 t/m 34,Low
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",2,Myself,1.000-4.9999,20-29 km,1-3 times per week,Own parking space in  shared common area,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,No people,€20.000 - €34.999,26,25 t/m 34,Middle
Female,Bayern,South Germany,Fachhochschule,Prefer not to state,1,3,No,5,Myself,10.000-19.999,20-29 km,1-3 times per week,Public parking garage/underground parking,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,4,5,4,5,5,5,4,4,5,4,4,4,5,5,4,5,5,4,5,2,2,5,99999997,"Family, friends, colleagues",3,3,1 person,No people,€65.000 - €79.999,51,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,0,1,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,3,1,5,5,2,2,1,1,5,2,4,5,3,2,1,4,1,1,Car manufacturer(s),3,3,3 people or more,No people,€35.000 - €49.999,59,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Freie Demokratische Partei (FDP),1,2,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Rare/never,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,67,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,2,2,3,99999997,2,4,4,4,2,99999997,4,4,99999997,99999997,4,2,99999997,2,99999997,99999997,2,Car manufacturer(s),3,2,2 people,2 people,€95.000 - €109.999,33,25 t/m 34,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),2,2,No,1,Myself,10.000-19.999,30-39 km,1-3 times per week,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,4,99999997,4,2,1,2,3,3,3,3,2,2,4,2,3,2,1,2,2,2,2,2,Car dealer(s),3,3,2 people,No people,I'd rather not say,22,18 t/m 24,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Public road,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,1,0,0,4,2,"If I had an EV, it would be my only car",3,2,3,99999997,1,3,1,1,2,3,3,1,1,1,3,3,1,2,1,2,1,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,I'd rather not say,68,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,No,5,Myself,10.000-19.999,20-29 km,Several times biannually,Public road,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,3,2,4,4,4,3,2,2,3,2,2,3,2,3,2,3,3,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€65.000 - €79.999,68,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Myself,5.000-9.999,20-29 km,Several times biannually,Public road,1,1,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,2,2,4,3,2,3,4,5,2,2,2,3,5,2,4,2,2,5,2,2,2,1,Car manufacturer(s),3,3,1 person,No people,€20.000 - €34.999,61,55 t/m 70,Low
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,Less than 1.000 km,20-29 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,4,99999997,99999997,2,2,2,99999997,3,4,4,99999997,99999997,2,4,4,2,2,2,99999997,2,99999997,99999997,3,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,No people,€19.999 or less,18,18 t/m 24,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,0,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,3,1,5,5,3,3,3,2,5,3,3,5,2,99999997,2,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€50.000 - €64.999,37,35 t/m 44,Middle
Female,Niedersachsen,North Germany,Fachhochschule,Was not allowed to vote (yet),1,3,No,3,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,1,0,1,1,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,3,3,3,1,2,1,2,1,1,3,1,1,1,1,3,1,3,1,3,1,2,Car manufacturer(s),3,3,2 people,2 people,€35.000 - €49.999,40,35 t/m 44,High
Female,Bayern,South Germany,Hauptschule,No party,99999997,2,No,1,Equally shared in decision makings,5.000-9.999,I don't know,1 time per year,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,1,1,0,0,1,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,3,99999997,3,99999997,1,1,1,99999997,99999997,3,99999997,1,3,1,99999997,99999997,99999997,99999997,1,1,1,99999997,Car dealer(s),3,3,3 people or more,1 person,€20.000 - €34.999,48,45 t/m 54,Low
Male,Hessen,Central Germany,Hauptschule,Don't know / no opinion,5,2,No,1,Equally shared in decision makings,I don't know,I don't know,I don't know,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,1,2,I don't know,99999997,4,4,4,4,99999997,3,2,5,5,2,2,2,3,4,2,2,3,1,4,2,4,2,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,51,45 t/m 54,Low
Female,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,1,4,4,4,2,2,3,4,5,5,2,5,5,5,5,5,2,3,5,2,2,2,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,2,1 person,No people,€19.999 or less,38,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be my only car",2,5,5,5,4,99999997,99999997,4,2,5,3,2,2,1,4,2,1,2,2,99999997,99999997,99999997,2,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,52,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Don't know / no opinion,99999997,2,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,2 people,I'd rather not say,39,35 t/m 44,High
Female,Hamburg,North Germany,Hauptschule,Don't know / no opinion,5,1,No,2,Myself,Less than 1.000 km,I don't know,I don't know,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,I don't know,99999997,99999997,5,5,5,5,5,99999997,5,99999997,99999997,99999997,5,5,5,99999997,5,5,5,5,5,5,5,4,"Another source, not mentioned in this list",5,5,1 person,1 person,I'd rather not say,34,25 t/m 34,Low
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,3,Myself,5.000-9.999,20-29 km,1 time per month,Public road,0,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,4,3,5,3,3,2,4,5,4,3,2,3,5,4,3,4,2,3,2,4,3,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€65.000 - €79.999,29,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),2,3,No,1,Other(s) in the household,5.000-9.999,30-39 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,"Family, friends, colleagues",3,3,3 people or more,No people,€50.000 - €64.999,50,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,2,No,1,Myself,10.000-19.999,Less than 10 km,Rare/never,Own parking space in  shared common area,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",2,4,4,4,1,3,99999997,99999997,4,99999997,99999997,99999997,2,99999997,4,99999997,99999997,2,1,99999997,1,1,1,1,"Another source, not mentioned in this list",3,4,1 person,No people,€35.000 - €49.999,57,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Equally shared in decision makings,20.000-29.999,40-49 km,1-3 times per week,Own parking space in  shared common area,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,0,1,1,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",4,3,2,2,3,3,2,2,1,3,2,2,1,1,1,1,1,3,1,2,2,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€65.000 - €79.999,49,45 t/m 54,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,3,No,2,Myself,30.000-39.999,40-49 km,1-3 times per week,Own driveway/carport/garage,1,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,4,3,3,2,3,3,2,3,2,2,3,3,2,3,4,1,3,2,1,2,3,3,2,3,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,I'd rather not say,27,25 t/m 34,High
Male,Sachsen-Anhalt,Eastern Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€19.999 or less,42,35 t/m 44,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Parking in shared common area without individual parking space,1,0,0,1,1,0,1,1,0,0,1,0,0,0,0,1,1,1,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,1,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,4,3,4,4,3,4,5,4,4,3,3,3,5,2,1,3,1,3,2,99999997,99999997,4,"Newsarticles (newspapers, tv and websites)",4,2,2 people,2 people,€20.000 - €34.999,41,35 t/m 44,Middle
Male,ThÃ¼ringen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,4,2,I don't know,2,4,99999997,4,99999997,99999997,2,2,4,5,2,1,1,2,3,2,2,3,2,99999997,1,3,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,25,25 t/m 34,Middle
Female,Berlin,Eastern Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",2,Myself,1.000-4.9999,20-29 km,1-3 times per week,Public road,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,3,3,2,3,3,4,3,99999997,3,3,3,3,3,3,3,3,3,3,4,99999997,Car manufacturer(s),2,3,1 person,1 person,€20.000 - €34.999,26,25 t/m 34,Low
Male,Hessen,Central Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,4,1,"If I had an EV, it would be my only car",3,3,5,4,3,3,1,5,5,5,3,2,1,1,5,1,1,3,2,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,No,1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,1,1,1,1,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,1,0,0,1,0,0,5,2,"If I had an EV, it would be my only car",4,4,99999997,99999997,2,99999997,2,2,3,99999997,99999997,1,1,1,99999997,2,2,2,2,99999997,1,99999997,99999997,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,4,2 people,No people,I'd rather not say,59,55 t/m 70,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,3,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,3,1,1,2,2,2,2,2,2,2,2,2,3,4,2,1,1,2,2,2,3,"Newsarticles (newspapers, tv and websites)",2,1,1 person,1 person,€35.000 - €49.999,36,35 t/m 44,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,0,0,1,1,0,1,0,0,1,0,1,1,0,0,0,0,1,1,0,1,0,0,0,1,0,1,1,1,1,1,1,1,0,1,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",3,4,4,5,4,4,4,4,2,1,2,2,3,2,4,2,2,2,1,2,1,2,1,1,Official governmental websites,3,2,1 person,No people,€50.000 - €64.999,47,45 t/m 54,High
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,2,No,2,Myself,5.000-9.999,40-49 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,4,4,3,3,3,4,5,5,5,2,2,4,5,4,99999997,99999997,4,99999997,2,3,2,2,"Family, friends, colleagues",3,3,1 person,No people,€20.000 - €34.999,25,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,Less than 1.000 km,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,"Family, friends, colleagues",3,3,1 person,No people,€20.000 - €34.999,68,55 t/m 70,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,No,2,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,0,0,1,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,4,4,4,2,2,2,2,3,2,2,2,1,1,3,1,1,2,1,1,1,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Male,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),5,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,0,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,4,4,99999997,99999997,99999997,99999997,99999997,2,4,4,3,99999997,3,3,99999997,99999997,99999997,2,99999997,1,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Male,Rheinland-Pfalz,Western Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,2,I don't know,1,Myself,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,0,0,1,1,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,1,3,3,1,2,2,2,2,2,2,3,2,1,1,1,1,1,2,2,2,2,1,Car dealer(s),1,2,2 people,No people,€20.000 - €34.999,34,25 t/m 34,Middle
Female,Bayern,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),99999997,2,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Parking in shared common area without individual parking space,1,0,0,1,1,1,0,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,99999997,99999997,3,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,3,2,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,55,55 t/m 70,Low
Female,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,2,3,I don't know,3,Equally shared in decision makings,1.000-4.9999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,3,99999997,4,2,4,4,4,3,99999997,2,3,5,3,99999997,99999997,4,99999997,99999997,2,3,4,Car dealer(s),2,2,3 people or more,No people,I'd rather not say,20,18 t/m 24,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,3,No,2,Other(s) in the household,30.000-39.999,50-99 km,1-3 times per week,Own parking space in  shared common area,1,0,1,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,1,1,1,1,1,0,1,1,1,1,0,0,5,2,I would never buy an EV,99999997,1,1,99999997,1,1,1,1,1,1,99999997,1,1,1,99999997,1,1,4,1,1,1,5,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,I'd rather not say,20,18 t/m 24,Middle
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,3,No,3,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",3,5,4,2,3,2,2,3,3,4,2,2,4,2,4,2,2,4,2,4,2,4,4,2,Official governmental websites,4,2,3 people or more,1 person,€65.000 - €79.999,18,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,30.000-39.999,10-19 km,1-3 times per week,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,1,1,1,5,5,1,1,1,5,1,1,5,1,1,1,5,1,5,"Newsarticles (newspapers, tv and websites)",2,3,1 person,No people,€20.000 - €34.999,61,55 t/m 70,High
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,1,2,No,2,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,1,0,1,0,0,1,1,1,1,0,1,0,0,1,0,0,1,0,0,0,1,1,1,0,1,1,1,1,0,1,1,1,1,1,0,2,1,"If I had an EV, it would be my only car",2,5,4,4,4,99999997,99999997,2,4,4,4,3,2,2,3,2,4,4,2,99999997,2,1,2,2,"Another source, not mentioned in this list",3,3,2 people,No people,€65.000 - €79.999,33,25 t/m 34,High
Female,Bayern,South Germany,Fachhochschule,Other party:,2,2,No,1,Myself,20.000-29.999,50-99 km,Rare/never,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,2,4,2,3,2,2,4,4,4,3,2,2,2,4,1,3,2,1,4,1,2,2,1,Car dealer(s),3,4,1 person,1 person,€35.000 - €49.999,47,45 t/m 54,High
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Other(s) in the household,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",99999997,4,2,99999997,99999997,3,99999997,99999997,4,99999997,99999997,99999997,2,99999997,99999997,2,99999997,99999997,2,99999997,2,99999997,99999997,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,56,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Myself,10.000-19.999,50-99 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,5,1,3,4,3,2,1,2,1,2,2,2,1,1,3,1,2,2,1,2,1,1,1,2,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,63,55 t/m 70,Middle
Male,Brandenburg,Eastern Germany,Hauptschule,Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",3,Myself,10.000-19.999,I don't know,I don't know,Own parking space in  shared common area,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,2,2,2,2,2,2,2,3,2,2,2,2,3,2,2,2,3,3,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,2 people,€20.000 - €34.999,20,18 t/m 24,Low
Male,Sachsen-Anhalt,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,10.000-19.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,1,1,0,0,0,1,1,0,1,1,0,0,0,0,1,1,1,0,0,1,0,1,1,1,1,0,0,0,1,0,0,1,1,1,0,1,1,0,0,1,1,1,0,0,2,1,"If I had an EV, it would be my only car",1,4,5,3,3,2,2,2,5,4,2,2,2,2,5,2,2,2,2,4,1,2,2,2,Car manufacturer(s),2,2,1 person,No people,€35.000 - €49.999,52,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,3,No,5,Myself,10.000-19.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,5,2,99999997,2,2,99999997,1,1,1,99999997,99999997,2,2,2,2,3,2,2,1,2,1,2,"Family, friends, colleagues",3,3,3 people or more,2 people,€80.000 - €94.999,69,55 t/m 70,Low
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,3,No,3,Equally shared in decision makings,20.000-29.999,30-39 km,2-4 times per month,Public parking garage/underground parking,1,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,4,99999997,99999997,1,99999997,99999997,99999997,99999997,1,2,4,3,2,2,2,2,2,3,2,2,2,2,2,2,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,51,45 t/m 54,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,1.000-4.9999,10-19 km,Rare/never,Parking in shared common area without individual parking space,1,1,1,1,0,0,1,1,1,1,0,0,0,0,1,1,1,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",4,3,3,2,3,2,99999997,1,2,4,2,2,99999997,1,99999997,1,2,2,1,99999997,1,2,2,1,Car manufacturer(s),3,3,1 person,No people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,50.000 or more,30-39 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,2,1,2,2,1,1,2,2,1,1,1,1,2,2,2,2,2,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,1 person,€95.000 - €109.999,25,25 t/m 34,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,1,No,1,Equally shared in decision makings,I don't know,I don't know,I don't know,I don't know,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,1,0,0,99999997,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Official governmental websites,3,3,3 people or more,1 person,€19.999 or less,49,45 t/m 54,Middle
Male,Schleswig-Holstein,North Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s)",2,Equally shared in decision makings,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",2,4,5,4,5,5,4,1,4,2,3,3,3,3,1,2,3,3,3,3,3,3,2,3,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,3 people,€95.000 - €109.999,48,45 t/m 54,High
Female,Rheinland-Pfalz,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",3,Other(s) in the household,10.000-19.999,40-49 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,3,3,2,1,3,2,3,3,2,2,2,2,3,1,1,2,2,1,3,3,2,1,3,Car manufacturer(s),2,2,1 person,2 people,€65.000 - €79.999,27,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,1,1,1,0,1,0,0,0,0,0,0,1,1,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",2,4,4,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,3,1,1,1,1,99999997,1,99999997,99999997,1,Car manufacturer(s),4,3,1 person,No people,I'd rather not say,58,55 t/m 70,High
Female,Bayern,South Germany,Realschule,Other party:,1,2,No,1,Myself,20.000-29.999,40-49 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,2,99999997,5,2,2,99999997,99999997,1,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,€50.000 - €64.999,43,35 t/m 44,Middle
Male,Bayern,South Germany,Realschule,No party,2,2,No,1,Myself,40.000-49.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,4,3,3,99999997,3,3,2,3,1,2,99999997,2,2,2,3,99999997,99999997,3,2,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€50.000 - €64.999,57,55 t/m 70,Middle
Male,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,1,No,1,Myself,Less than 1.000 km,Less than 10 km,1 time per year,Public road,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,4,4,3,3,2,2,5,3,2,2,1,1,2,2,5,2,99999997,3,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€19.999 or less,22,18 t/m 24,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,4,2,I don't know,3,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,1 time per year,Public road,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",1,3,3,2,2,2,2,2,4,4,3,3,99999997,2,4,99999997,99999997,4,2,99999997,99999997,3,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,3,3 people or more,No people,€19.999 or less,21,18 t/m 24,Middle
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),5,1,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,3,1,3,3,1,3,5,3,3,1,3,3,1,3,2,1,4,1,1,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,1,1 person,No people,€35.000 - €49.999,49,45 t/m 54,Middle
Male,Brandenburg,Eastern Germany,Grundschule,AlternativeFar Deutschland (AfD),5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,3,3,3,3,3,99999997,3,3,3,3,3,3,3,3,1,1,1,1,3,3,1,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€19.999 or less,52,45 t/m 54,Low
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,1,1,1,0,0,0,1,1,1,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",3,4,99999997,99999997,99999997,3,99999997,99999997,2,99999997,99999997,2,3,99999997,99999997,2,2,4,2,99999997,1,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,50,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,2,I don't know,2,2,3,99999997,4,4,3,2,4,4,3,2,2,3,2,99999997,2,3,2,99999997,99999997,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€65.000 - €79.999,29,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Bündnis 90/Die Grünen,3,2,I don't know,3,Myself,10.000-19.999,20-29 km,1 time per month,Own parking space in  shared common area,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,2,1,"If I had an EV, it would be my only car",99999997,3,3,3,4,2,3,3,3,3,3,99999997,3,3,3,3,3,3,3,3,3,99999997,2,2,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,43,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Myself,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,1,1,1,0,0,1,0,0,0,1,1,0,0,5,2,I would never buy an EV,4,2,2,2,3,3,3,1,1,1,3,2,1,1,2,1,1,3,1,3,1,3,1,1,Car dealer(s),3,4,2 people,1 person,€50.000 - €64.999,41,35 t/m 44,Middle
Male,Hamburg,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,50.000 or more,20-29 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,2,1,4,4,3,5,2,3,3,4,1,3,4,5,2,2,2,3,4,5,3,4,4,"Family, friends, colleagues",1,2,1 person,1 person,€110.000 or more,21,18 t/m 24,Low
Female,Hessen,Central Germany,Realschule,No party,99999997,2,"Yes, plug-in hybrid car(s) and electric car(s)",99999997,I don't know,50.000 or more,I don't know,I don't know,I don't know,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Official governmental websites,5,5,2 people,1 person,€110.000 or more,27,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Don't know / no opinion,1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per year,Own driveway/carport/garage,1,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,"If I had an EV, it would be my only car",5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€19.999 or less,61,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",3,Myself,5.000-9.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,1,0,1,1,1,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,3,3,2,1,2,1,1,3,3,1,2,1,3,4,5,1,3,3,4,1,3,4,"Family, friends, colleagues",1,2,1 person,No people,€20.000 - €34.999,24,18 t/m 24,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,5,2,I would never buy an EV,5,5,5,2,3,3,2,3,2,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Another source, not mentioned in this list",3,3,2 people,No people,€80.000 - €94.999,38,35 t/m 44,Middle
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,I don't know,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",3,3,2 people,No people,€19.999 or less,44,35 t/m 44,Low
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,Public road,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,2,2,99999997,99999997,2,2,2,99999997,3,4,99999997,2,2,99999997,2,99999997,99999997,2,99999997,1,1,1,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,62,55 t/m 70,High
Male,Schleswig-Holstein,North Germany,Hauptschule,Die Linke,1,3,No,1,Myself,20.000-29.999,100-199 km,Rare/never,Own driveway/carport/garage,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,5,2,I would never buy an EV,99999997,99999997,99999997,1,99999997,99999997,1,1,99999997,99999997,5,1,1,1,3,1,1,1,1,99999997,1,99999997,1,1,Car manufacturer(s),3,3,3 people or more,No people,I'd rather not say,70,55 t/m 70,Low
Female,Schleswig-Holstein,North Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,1,0,0,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,2,2,3,2,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,61,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Bündnis 90/Die Grünen,2,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,4,2,4,4,4,2,2,2,2,4,4,2,2,2,2,4,4,2,2,2,4,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,2,1 person,No people,€20.000 - €34.999,38,35 t/m 44,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Public road,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",2,4,4,99999997,2,99999997,4,4,4,4,4,99999997,99999997,99999997,4,2,99999997,4,3,99999997,2,2,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,No people,€19.999 or less,49,45 t/m 54,Low
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,I don't know,Less than 1.000 km,I don't know,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,€19.999 or less,28,25 t/m 34,Middle
Female,ThÃ¼ringen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,No,2,Equally shared in decision makings,10.000-19.999,20-29 km,1 time biannually,Parking in shared common area without individual parking space,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,1,1,1,0,0,3,2,I don't know,3,99999997,99999997,1,3,99999997,99999997,99999997,1,2,99999997,1,3,1,2,2,99999997,99999997,2,99999997,1,99999997,2,2,Car manufacturer(s),3,3,3 people or more,No people,€65.000 - €79.999,54,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Don't know / no opinion,5,1,I don't know,1,Other(s) in the household,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,€20.000 - €34.999,20,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Die Linke,1,3,"Yes, electric car(s)",1,Myself,10.000-19.999,Less than 10 km,1 time per year,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,5,2,3,3,2,3,4,4,2,2,3,4,3,3,3,2,3,2,2,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Low
Male,Brandenburg,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,1,1,No,3,Myself,20.000-29.999,Less than 10 km,2-4 times per month,Public road,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,4,2,2,1,1,3,1,3,4,1,1,4,1,4,1,1,5,2,5,1,3,1,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,4,1 person,No people,€19.999 or less,23,18 t/m 24,High
Female,Mecklenburg-Vorpommern,North Germany,Realschule,Bündnis 90/Die Grünen,2,4,I don't know,1,Myself,10.000-19.999,30-39 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,0,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,1,1,0,1,1,0,1,1,1,1,1,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,99999997,99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,3 people or more,No people,€20.000 - €34.999,52,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Public parking garage/underground parking,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,1,1,1,1,0,0,0,1,1,0,0,5,2,I would never buy an EV,5,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,5,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Middle
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,3,"Yes, electric car(s)",2,Myself,5.000-9.999,100-199 km,1 time per month,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,2,3,3,4,4,4,4,4,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",2,3,2 people,1 person,€80.000 - €94.999,53,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),99999997,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,99999997,99999997,99999997,2,99999997,2,2,2,2,99999997,99999997,2,2,99999997,1,1,2,1,1,1,2,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,€35.000 - €49.999,41,35 t/m 44,Middle
Male,Sachsen-Anhalt,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,10.000-19.999,20-29 km,2-4 times per month,Parking in shared common area without individual parking space,1,1,0,1,0,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,1,1,1,0,0,2,2,I don't know,2,4,4,2,3,2,2,2,2,4,2,2,1,1,4,2,2,4,2,1,2,3,1,2,Car dealer(s),3,2,2 people,No people,€65.000 - €79.999,70,55 t/m 70,High
Male,Bayern,South Germany,Hauptschule,No party,5,1,No,3,Myself,I don't know,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,4,3,2,3,2,2,2,4,4,2,2,1,3,3,99999997,99999997,2,5,3,5,2,3,5,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,20,18 t/m 24,Low
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),5,3,No,1,Other(s) in the household,30.000-39.999,100-199 km,2-4 times per month,Public road,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,2,2,I don't know,99999997,4,4,4,3,4,4,4,2,4,4,2,3,2,3,4,2,4,2,4,2,99999997,99999997,3,Car dealer(s),3,2,3 people or more,No people,€35.000 - €49.999,41,35 t/m 44,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Equally shared in decision makings,20.000-29.999,20-29 km,1 time per month,Own parking space in  shared common area,1,1,0,1,1,0,1,1,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,2,3,3,2,2,2,3,99999997,2,99999997,2,3,1,2,2,2,99999997,2,99999997,2,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,2 people,€110.000 or more,40,35 t/m 44,High
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,3,"Yes, electric car(s)",5,Myself,50.000 or more,50-99 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,1,0,0,1,0,1,1,0,0,0,1,1,1,1,1,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,1,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,5,2 people,No people,€80.000 - €94.999,30,25 t/m 34,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,3,5,5,1,4,3,1,2,1,5,1,1,5,1,4,5,5,"Another source, not mentioned in this list",3,3,2 people,No people,€110.000 or more,39,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,Fachhochschule,Bündnis 90/Die Grünen,1,2,No,2,Equally shared in decision makings,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,0,1,1,0,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,3,4,3,4,2,3,4,2,4,3,4,4,1,2,2,2,4,1,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,1,2 people,No people,€80.000 - €94.999,59,55 t/m 70,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Public road,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,99999997,3,4,4,5,99999997,2,3,99999997,99999997,4,99999997,2,2,4,2,2,3,1,99999997,2,2,1,1,"Newsarticles (newspapers, tv and websites)",3,4,1 person,No people,€19.999 or less,36,35 t/m 44,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,2,3,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,Rare/never,Public road,1,0,0,1,0,0,1,0,1,1,1,0,0,0,0,0,1,1,0,0,1,0,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",4,4,4,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,99999997,2,99999997,99999997,99999997,99999997,1,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,3 people or more,No people,€20.000 - €34.999,33,25 t/m 34,Middle
Male,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),5,3,No,2,Equally shared in decision makings,10.000-19.999,30-39 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,2,3,4,4,4,4,2,2,4,3,99999997,99999997,3,2,4,99999997,99999997,4,2,99999997,2,3,99999997,99999997,Car dealer(s),3,3,3 people or more,No people,€65.000 - €79.999,48,45 t/m 54,High
Female,Bayern,South Germany,Fachhochschule,Prefer not to state,99999997,3,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,1,1,1,1,1,0,1,1,1,0,1,1,0,0,2,2,I don't know,2,3,3,99999997,5,99999997,99999997,3,4,99999997,99999997,99999997,2,2,4,99999997,2,3,1,99999997,2,99999997,99999997,99999997,"Family, friends, colleagues",2,2,3 people or more,1 person,€35.000 - €49.999,46,45 t/m 54,High
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),4,1,No,3,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,5,1 person,1 person,€19.999 or less,52,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,2,1,"Yes, electric car(s)",99999997,Myself,5.000-9.999,10-19 km,I don't know,Public road,1,0,1,1,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,5,5,4,5,4,3,2,4,4,3,4,4,5,3,3,4,3,5,2,3,2,3,Car manufacturer(s),2,2,1 person,No people,€19.999 or less,69,55 t/m 70,Low
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Bündnis 90/Die Grünen,2,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,5,5,4,5,2,2,5,2,1,3,2,5,3,2,5,2,1,2,1,2,2,Car dealer(s),3,4,1 person,No people,€19.999 or less,31,25 t/m 34,Middle
Male,Mecklenburg-Vorpommern,North Germany,Realschule,Die Linke,1,2,No,1,Myself,5.000-9.999,Less than 10 km,2-4 times per month,Parking in shared common area without individual parking space,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,4,4,3,2,4,3,1,1,3,3,2,1,1,1,5,2,1,1,1,3,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,3,99999997,99999997,4,99999997,2,99999997,2,99999997,3,2,99999997,2,3,2,99999997,99999997,2,99999997,99999997,3,99999997,3,Car dealer(s),3,3,1 person,No people,I'd rather not say,70,55 t/m 70,High
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,5,2,No,3,Equally shared in decision makings,5.000-9.999,I don't know,I don't know,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,3,99999997,99999997,2,3,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,1,99999997,1,1,"Another source, not mentioned in this list",3,3,3 people or more,2 people,€35.000 - €49.999,31,25 t/m 34,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),3,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,4,2,I would never buy an EV,3,2,3,2,2,3,1,2,3,3,2,2,1,2,2,3,2,2,1,99999997,1,3,2,2,Car dealer(s),3,3,1 person,No people,€19.999 or less,60,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,5,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,69,55 t/m 70,Middle
Female,Bayern,South Germany,Hauptschule,Don't know / no opinion,2,2,I don't know,3,Myself,5.000-9.999,30-39 km,2-4 times per month,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,3,3,3,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",1,2,2 people,3 people,€35.000 - €49.999,29,25 t/m 34,Low
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,1 time per month,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,5,5,5,99999997,5,99999997,99999997,1,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,1,2 people,No people,€19.999 or less,47,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,1,Other(s) in the household,40.000-49.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,2,3,4,2,2,3,2,2,2,3,3,3,3,2,2,3,1,1,2,3,4,3,"Family, friends, colleagues",3,3,2 people,2 people,€20.000 - €34.999,37,35 t/m 44,Low
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,4,4,3,2,2,4,4,3,3,3,2,3,3,2,3,2,3,2,4,2,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€95.000 - €109.999,28,25 t/m 34,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,2,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,2-4 times per month,Public parking garage/underground parking,0,1,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,4,3,2,4,3,2,3,4,4,1,4,2,1,3,1,1,2,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,5,2 people,No people,€50.000 - €64.999,40,35 t/m 44,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,2,Myself,10.000-19.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,5,5,5,5,3,2,2,2,3,3,3,2,2,2,2,2,3,Car dealer(s),3,2,2 people,No people,€50.000 - €64.999,56,55 t/m 70,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,I don't know,1,Equally shared in decision makings,10.000-19.999,10-19 km,2-4 times per month,Public road,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,2,1,1,1,1,99999997,2,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,37,35 t/m 44,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,2,No,2,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,5,99999997,99999997,2,5,4,5,99999997,2,2,4,2,2,5,1,99999997,2,2,99999997,99999997,Car dealer(s),4,2,2 people,No people,€35.000 - €49.999,68,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,5,Myself,30.000-39.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,1,0,1,0,0,1,1,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,5,5,1,4,4,2,3,4,3,3,2,2,5,3,3,4,2,4,1,3,2,2,"Family, friends, colleagues",3,2,2 people,2 people,€35.000 - €49.999,39,35 t/m 44,Middle
Male,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,I don't know,99999997,Myself,1.000-4.9999,Less than 10 km,1-3 times per week,Own parking space in  shared common area,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,1,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€95.000 - €109.999,38,35 t/m 44,Middle
Female,Bayern,South Germany,Hauptschule,Freie Demokratische Partei (FDP),2,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,1,I would never buy an EV,4,99999997,1,1,1,1,1,99999997,1,99999997,1,99999997,1,1,1,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,5,3 people or more,1 person,I'd rather not say,43,35 t/m 44,Low
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,4,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,3,99999997,99999997,99999997,99999997,2,99999997,2,99999997,99999997,2,2,2,2,2,99999997,99999997,99999997,99999997,99999997,99999997,3,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,64,55 t/m 70,High
Male,Niedersachsen,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Other(s) in the household,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,1,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,2,2,3,3,2,2,2,3,3,2,1,1,3,2,2,3,1,2,1,2,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Low
Male,Berlin,Eastern Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),4,3,No,3,Equally shared in decision makings,10.000-19.999,30-39 km,Rare/never,Own driveway/carport/garage,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,5,4,4,4,2,4,4,4,4,4,3,2,4,2,2,4,2,4,4,4,2,2,"Family, friends, colleagues",2,2,2 people,No people,€20.000 - €34.999,19,18 t/m 24,Middle
Female,Hessen,Central Germany,Hauptschule,Bündnis 90/Die Grünen,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,5,99999997,1,1,1,1,99999997,1,1,1,1,1,1,1,1,2,2,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€19.999 or less,55,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,2,2,2,3,3,3,3,"Another source, not mentioned in this list",2,1,2 people,1 person,€35.000 - €49.999,38,35 t/m 44,High
Male,Schleswig-Holstein,North Germany,Realschule,Freie Demokratische Partei (FDP),2,2,"Yes, electric car(s)",2,Myself,20.000-29.999,50-99 km,1-3 times per week,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,3,3,2,3,1,1,2,2,2,1,2,3,2,3,1,2,1,1,1,1,2,"Family, friends, colleagues",1,2,2 people,1 person,€50.000 - €64.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Myself,20.000-29.999,40-49 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,1,1,0,0,1,0,1,0,0,1,0,0,0,0,1,0,0,0,1,0,0,1,0,0,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,5,4,4,4,99999997,99999997,4,1,1,4,3,99999997,2,5,1,5,4,1,99999997,99999997,5,5,5,"Newsarticles (newspapers, tv and websites)",4,2,1 person,No people,€65.000 - €79.999,54,45 t/m 54,Middle
Male,Bayern,South Germany,Grundschule,Sozialdemokratische Partei Deutschlands (SPD),2,1,No,1,Myself,30.000-39.999,10-19 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,4,3,4,2,2,4,2,2,2,3,4,4,2,4,4,5,4,4,2,3,1,1,"Family, friends, colleagues",2,3,1 person,No people,€35.000 - €49.999,70,55 t/m 70,Low
Female,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,10-19 km,1 time biannually,Public road,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,99999997,3,99999997,99999997,3,3,99999997,99999997,4,3,3,99999997,99999997,99999997,3,2,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,I'd rather not say,61,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€20.000 - €34.999,45,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Was not allowed to vote (yet),99999997,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,1 person,1 person,€19.999 or less,34,25 t/m 34,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Bündnis 90/Die Grünen,1,2,No,2,Myself,10.000-19.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,1,0,1,1,1,1,0,0,0,0,0,1,1,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,4,4,4,3,4,3,4,5,3,5,3,4,3,3,3,2,4,4,3,3,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Low
Female,Bayern,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Other(s) in the household,5.000-9.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,2 people,2 people,€35.000 - €49.999,22,18 t/m 24,Low
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),4,2,No,1,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,1,1,1,0,0,1,0,1,1,0,1,0,0,1,1,1,1,0,0,1,0,1,1,0,1,0,0,0,1,0,1,1,1,1,0,1,1,0,1,1,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",99999997,99999997,99999997,3,4,99999997,2,99999997,4,99999997,99999997,99999997,99999997,2,5,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€50.000 - €64.999,35,35 t/m 44,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,20-29 km,1 time per year,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,99999997,99999997,99999997,99999997,2,4,99999997,3,2,99999997,1,3,1,3,2,2,99999997,3,3,1,99999997,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,33,25 t/m 34,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,"Yes, electric car(s)",1,Myself,5.000-9.999,20-29 km,1 time biannually,Own parking space in  shared common area,1,1,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,3,4,4,2,4,3,2,4,3,4,3,99999997,2,3,1,99999997,4,1,4,99999997,5,2,2,Car manufacturer(s),3,2,2 people,No people,€65.000 - €79.999,48,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,1,No,1,Myself,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,3,4,4,3,4,2,3,1,4,3,3,3,2,4,2,4,2,3,Car dealer(s),2,2,1 person,No people,€20.000 - €34.999,31,25 t/m 34,High
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",3,Myself,1.000-4.9999,20-29 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",3,2,3,2,1,3,3,2,4,2,3,2,3,1,2,3,1,2,3,1,2,3,2,2,"Family, friends, colleagues",2,1,1 person,1 person,€35.000 - €49.999,20,18 t/m 24,Middle
Female,Niedersachsen,North Germany,Realschule,AlternativeFar Deutschland (AfD),1,2,"Yes, electric car(s)",3,Myself,5.000-9.999,10-19 km,1 time per month,Own parking space in  shared common area,1,1,1,1,1,0,1,1,1,1,1,0,0,0,0,1,1,0,1,0,1,1,1,0,0,0,0,0,0,1,1,0,1,0,1,1,1,1,1,0,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,5,2,2,1,1,5,5,5,1,2,4,4,1,1,4,1,5,1,2,4,4,"Family, friends, colleagues",1,1,3 people or more,No people,€50.000 - €64.999,19,18 t/m 24,Middle
Male,Schleswig-Holstein,North Germany,Realschule,Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time biannually,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,4,2,I would never buy an EV,2,5,5,5,5,4,3,4,5,4,4,3,2,2,4,2,3,4,1,2,3,1,3,1,"Another source, not mentioned in this list",3,4,3 people or more,No people,€35.000 - €49.999,48,45 t/m 54,Middle
Male,Hamburg,North Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,20-29 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,4,3,4,2,3,4,3,3,4,3,4,2,3,4,2,3,3,2,2,1,"Newsarticles (newspapers, tv and websites)",2,2,1 person,No people,€19.999 or less,20,18 t/m 24,High
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,2,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,99999997,3,3,99999997,99999997,99999997,99999997,99999997,3,3,99999997,99999997,2,2,4,99999997,99999997,99999997,99999997,99999997,2,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€110.000 or more,43,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,20.000-29.999,20-29 km,1 time per month,Public road,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,2,3,3,4,4,3,3,3,99999997,99999997,99999997,2,2,3,2,99999997,99999997,2,99999997,99999997,2,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,1 person,€20.000 - €34.999,31,25 t/m 34,Low
Male,Nordrhein-Westfalen,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Was not allowed to vote (yet),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,10.000-19.999,40-49 km,1-3 times per week,Parking in shared common area without individual parking space,1,1,0,0,1,1,0,0,0,1,1,0,0,0,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,2,2,1,1,1,2,2,1,1,2,1,2,2,1,3,2,1,2,2,1,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,2 people,1 person,€35.000 - €49.999,29,25 t/m 34,High
Female,Hessen,Central Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,3,2,I would never buy an EV,3,3,3,3,3,3,3,2,2,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,1,1,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,64,55 t/m 70,Low
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Equally shared in decision makings,20.000-29.999,40-49 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,99999997,5,5,4,5,3,5,5,5,99999997,2,2,99999997,2,4,99999997,5,5,99999997,99999997,5,Car manufacturer(s),3,2,2 people,4 people,€35.000 - €49.999,41,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,3,3,99999997,3,99999997,1,1,99999997,5,2,1,99999997,3,3,1,1,1,1,99999997,1,1,1,1,Car manufacturer(s),3,3,3 people or more,No people,€35.000 - €49.999,67,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",5,Myself,5.000-9.999,20-29 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,3,2,3,2,3,2,3,3,2,3,2,3,3,3,3,3,3,2,3,2,3,Car dealer(s),2,2,2 people,2 people,€35.000 - €49.999,34,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Myself,10.000-19.999,10-19 km,4-5 times per week or more often,Own parking space in  shared common area,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,2,2,2,3,2,2,2,3,1,3,3,2,4,3,2,4,3,3,2,3,2,2,Car manufacturer(s),2,1,1 person,No people,€35.000 - €49.999,45,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),3,3,"Yes, plug-in hybrid car(s)",1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,1,1,1,1,0,1,0,1,0,0,1,0,0,0,4,1,I would never buy an EV,4,1,99999997,2,99999997,99999997,2,99999997,1,2,2,1,1,99999997,2,2,99999997,99999997,99999997,2,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€35.000 - €49.999,69,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,1,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,1,1,0,0,1,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,2,1,5,4,1,1,1,3,1,1,1,3,3,1,1,1,1,3,4,1,1,1,"Newsarticles (newspapers, tv and websites)",2,3,2 people,No people,€20.000 - €34.999,57,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",2,Myself,20.000-29.999,40-49 km,1-3 times per week,Own driveway/carport/garage,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,2,3,2,3,1,3,3,2,1,3,2,3,2,2,3,2,2,3,1,3,2,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,3,2 people,2 people,€65.000 - €79.999,34,25 t/m 34,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,1,1,0,1,0,1,1,1,1,0,0,5,2,I would never buy an EV,99999997,5,99999997,99999997,2,2,2,99999997,99999997,99999997,99999997,99999997,1,2,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,3,"Yes, plug-in hybrid car(s) and electric car(s)",3,Myself,10.000-19.999,40-49 km,1-3 times per week,Own parking space in  shared common area,1,0,0,0,0,0,1,0,1,0,1,1,0,0,0,1,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,2,2,1,1,1,1,1,1,1,2,2,1,2,2,2,1,2,1,2,1,2,2,1,"Family, friends, colleagues",2,1,2 people,1 person,€35.000 - €49.999,28,25 t/m 34,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,0,0,1,1,0,0,99999997,2,I would never buy an EV,99999997,1,2,2,2,99999997,99999997,2,3,4,99999997,1,2,1,2,2,1,2,1,1,1,99999997,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€35.000 - €49.999,66,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,2,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,5,1,2,3,1,1,2,1,1,3,1,2,4,1,2,1,1,3,3,2,4,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,2 people,No people,€35.000 - €49.999,32,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,2,I would never buy an EV,99999997,5,5,4,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,2,5,2,2,99999997,2,99999997,99999997,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,1 person,No people,€19.999 or less,65,55 t/m 70,Low
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,2,4,"Yes, electric car(s)",5,Myself,20.000-29.999,50-99 km,1 time per month,Own driveway/carport/garage,0,0,0,0,1,0,1,1,0,1,1,1,0,0,0,0,0,1,1,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,3,3,Car manufacturer(s),2,2,2 people,No people,€65.000 - €79.999,25,25 t/m 34,High
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,1 time biannually,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,3,2,3,3,2,3,2,3,3,2,3,3,2,3,2,3,2,3,3,3,2,"Family, friends, colleagues",2,2,1 person,1 person,€35.000 - €49.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,2,No,4,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,4,3,2,2,2,2,1,5,4,4,2,2,1,3,1,1,2,1,2,1,1,2,3,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,1 person,€20.000 - €34.999,35,35 t/m 44,Middle
Male,Rheinland-Pfalz,Western Germany,Hauptschule,Die Linke,1,2,No,1,Myself,10.000-19.999,20-29 km,Rare/never,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,4,3,2,2,2,2,4,4,3,2,3,2,4,2,2,3,2,3,2,4,3,2,Car manufacturer(s),4,3,2 people,No people,€20.000 - €34.999,50,45 t/m 54,Low
Female,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,3,Other(s) in the household,Less than 1.000 km,10-19 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,3,3,3,2,3,3,3,3,3,3,2,3,3,2,2,3,3,3,4,3,2,3,"Family, friends, colleagues",2,2,2 people,No people,€19.999 or less,53,45 t/m 54,Middle
Female,Hessen,Central Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,30.000-39.999,30-39 km,Rare/never,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",4,4,4,3,2,2,3,4,1,4,4,2,2,2,4,1,3,4,2,2,1,99999997,99999997,2,Car dealer(s),3,3,3 people or more,1 person,€19.999 or less,20,18 t/m 24,Middle
Male,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,0,1,1,1,1,0,1,0,0,0,1,1,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,1,0,1,0,0,1,0,0,4,2,I would never buy an EV,3,2,3,2,2,1,1,2,2,2,2,3,1,1,1,2,2,2,2,3,1,3,1,1,Car manufacturer(s),3,3,3 people or more,No people,€50.000 - €64.999,59,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Don't know / no opinion,99999997,1,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Official governmental websites,5,5,3 people or more,No people,I'd rather not say,41,35 t/m 44,Low
Female,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Other(s) in the household,1.000-4.9999,Less than 10 km,1 time per year,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,1,0,1,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,2,3,4,2,3,4,4,3,2,4,2,4,3,3,4,2,3,2,3,2,3,Car dealer(s),3,2,3 people or more,1 person,€20.000 - €34.999,25,25 t/m 34,Middle
Male,Bremen,North Germany,Realschule,Die Linke,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,4,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,2,1,2,2,4,1,2,2,2,4,1,1,4,1,3,1,1,2,1,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€110.000 or more,39,35 t/m 44,High
Male,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,4,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,4,5,5,5,4,4,4,4,4,5,3,5,5,5,5,5,5,Car manufacturer(s),3,2,1 person,1 person,€95.000 - €109.999,48,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,Less than 1.000 km,I don't know,I don't know,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,I don't know,3,3,4,3,4,2,2,2,3,3,3,4,4,3,3,3,99999997,5,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€19.999 or less,62,55 t/m 70,Low
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,3,No,2,Myself,20.000-29.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,2,3,4,4,2,2,99999997,2,4,4,4,2,4,3,4,2,2,2,2,99999997,2,2,2,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,33,25 t/m 34,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Equally shared in decision makings,20.000-29.999,10-19 km,Rare/never,Own parking space in  shared common area,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,3,3,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,1 person,1 person,€20.000 - €34.999,49,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,4,5,5,5,5,3,4,5,5,5,3,3,3,3,3,3,3,99999997,99999997,1,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,1 person,€19.999 or less,64,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,4,No,1,Equally shared in decision makings,50.000 or more,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,3,1,I would never buy an EV,5,3,2,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,"Another source, not mentioned in this list",3,4,3 people or more,No people,I'd rather not say,57,55 t/m 70,Middle
Male,Hamburg,North Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Myself,5.000-9.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,3,5,2,2,3,3,3,2,2,3,3,2,2,1,3,3,1,2,2,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,1 person,1 person,€50.000 - €64.999,48,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,2,2,No,3,Myself,20.000-29.999,20-29 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,5,5,2,4,5,4,4,4,4,4,3,2,2,5,5,4,3,3,4,2,4,4,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€80.000 - €94.999,38,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,10.000-19.999,30-39 km,I don't know,Own driveway/carport/garage,1,1,1,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,3,3,2,3,2,1,1,3,5,3,1,1,1,3,1,1,1,1,1,1,99999997,1,1,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,57,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,30.000-39.999,50-99 km,1 time per month,Own parking space in  shared common area,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,1,1,3,3,3,3,3,3,2,3,5,3,2,2,1,2,2,2,2,2,3,3,Car dealer(s),3,2,1 person,No people,€80.000 - €94.999,27,25 t/m 34,High
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,3,No,1,Myself,20.000-29.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,1,1,1,3,2,1,1,3,1,1,1,1,1,1,1,1,2,1,1,1,2,1,1,Car dealer(s),3,4,3 people or more,No people,€50.000 - €64.999,33,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,"Yes, plug-in hybrid car(s)",3,Myself,5.000-9.999,40-49 km,1 time biannually,Public road,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,2 people,No people,€80.000 - €94.999,19,18 t/m 24,Middle
Female,Hessen,Central Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,10.000-19.999,Less than 10 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,1,1,0,0,0,0,1,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,5,5,4,3,2,4,4,4,2,4,3,4,2,2,3,2,4,1,99999997,2,99999997,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€65.000 - €79.999,64,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,20.000-29.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,4,4,4,4,2,2,4,2,3,2,2,2,3,2,2,2,2,2,2,2,2,Car dealer(s),3,3,2 people,1 person,€80.000 - €94.999,36,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,3,1,No,1,Myself,5.000-9.999,I don't know,I don't know,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,4,4,4,2,4,2,4,5,2,5,3,4,4,3,2,5,2,5,1,3,4,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,50,45 t/m 54,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,3,No,3,Equally shared in decision makings,30.000-39.999,100-199 km,1-3 times per week,Own parking space in  shared common area,1,1,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,99999997,99999997,99999997,99999997,2,2,2,2,2,2,2,99999997,2,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,66,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Public road,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,4,5,4,4,4,3,3,3,2,2,2,5,1,2,4,1,3,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,1 person,No people,€19.999 or less,70,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,4,2,3,3,4,3,3,2,3,3,2,2,2,3,4,3,2,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,2 people,1 person,€35.000 - €49.999,35,35 t/m 44,Middle
Male,Mecklenburg-Vorpommern,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),5,2,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,1,0,1,0,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,1,2,1,1,3,2,2,1,5,2,5,1,1,1,1,1,1,1,1,1,"Family, friends, colleagues",1,1,1 person,No people,I'd rather not say,64,55 t/m 70,Middle
Female,Hamburg,North Germany,Fachhochschule,AlternativeFar Deutschland (AfD),99999997,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,3,3,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,3,99999997,1,3,1,1,1,99999997,99999997,1,99999997,1,1,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,40,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),4,2,"Yes, electric car(s)",2,Other(s) in the household,10.000-19.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,4,5,1,4,2,5,2,5,1,4,2,5,2,5,2,5,2,5,3,5,3,"Family, friends, colleagues",2,2,1 person,1 person,€35.000 - €49.999,24,18 t/m 24,Low
Male,Hamburg,North Germany,Fachhochschule,Was not allowed to vote (yet),3,3,"Yes, electric car(s)",3,Other(s) in the household,20.000-29.999,40-49 km,Several times biannually,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,2,2,2,4,1,3,2,2,2,5,3,4,1,2,1,1,3,5,2,5,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,2 people,3 people,€35.000 - €49.999,29,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,Prefer not to state,2,2,No,1,Other(s) in the household,Less than 1.000 km,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,I would never buy an EV,3,3,2,3,3,2,3,3,3,3,3,3,3,3,3,4,4,4,3,3,3,3,4,4,Car dealer(s),2,3,1 person,No people,€19.999 or less,28,25 t/m 34,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",1,Myself,10.000-19.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,1,1,1,1,1,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,1,1,1,1,1,1,1,3,1,3,1,1,3,1,1,1,1,1,1,Car dealer(s),1,5,2 people,No people,€20.000 - €34.999,49,45 t/m 54,Middle
Female,ThÃ¼ringen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,4,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,1,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,4,3,2,2,2,3,5,4,4,1,1,2,3,3,4,4,1,3,1,2,1,1,Car manufacturer(s),3,3,3 people or more,1 person,€50.000 - €64.999,32,25 t/m 34,Middle
Male,Berlin,Eastern Germany,Realschule,Freie Demokratische Partei (FDP),1,3,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,1,0,0,1,0,1,1,0,0,0,1,0,1,0,1,0,1,1,0,0,1,0,0,0,0,1,0,1,0,1,0,1,1,0,1,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,3,4,3,3,4,3,3,4,3,4,3,4,3,3,3,4,4,4,4,3,"Family, friends, colleagues",3,2,2 people,No people,€20.000 - €34.999,23,18 t/m 24,Middle
Male,Bayern,South Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,3,3,5,3,3,4,4,2,2,3,2,2,2,2,2,2,5,2,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,No people,€50.000 - €64.999,66,55 t/m 70,High
Female,Bayern,South Germany,Realschule,No party,4,3,"Yes, plug-in hybrid car(s)",99999997,Myself,Less than 1.000 km,100-199 km,4-5 times per week or more often,Own parking space in  shared common area,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,I don't know,2,3,4,3,4,3,3,99999997,2,4,99999997,3,2,3,2,99999997,99999997,4,2,2,99999997,2,99999997,3,Car manufacturer(s),3,3,2 people,2 people,€20.000 - €34.999,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,1.000-4.9999,10-19 km,Several times biannually,Public road,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,4,3,3,3,3,3,3,3,Car dealer(s),2,4,1 person,No people,€19.999 or less,41,35 t/m 44,Low
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",2,Myself,5.000-9.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,0,1,1,1,0,0,0,0,1,1,0,1,1,0,1,0,0,0,0,1,0,0,0,1,1,0,1,1,0,0,1,0,0,0,0,1,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,5,5,4,5,1,2,4,4,5,1,2,2,2,3,4,5,4,1,1,3,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,3 people or more,1 person,€20.000 - €34.999,22,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,1 time per month,Public road,0,0,0,1,0,0,0,1,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,5,2,I would never buy an EV,5,3,4,3,5,3,2,2,1,1,2,4,2,1,2,1,1,1,1,1,1,2,1,2,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,39,35 t/m 44,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,2,Myself,50.000 or more,30-39 km,1-3 times per week,Parking in shared common area without individual parking space,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",3,5,5,5,2,2,3,1,3,3,3,4,2,4,4,3,2,3,2,4,2,3,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",4,2,2 people,No people,€20.000 - €34.999,38,35 t/m 44,Middle
Male,Bremen,North Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,I don't know,I don't know,Rare/never,Own parking space in  shared common area,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,4,3,1,1,1,4,1,5,1,2,1,1,1,1,5,1,1,1,1,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,1 person,No people,€50.000 - €64.999,51,45 t/m 54,Middle
Female,Hessen,Central Germany,Grundschule,Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,I don't know,Less than 10 km,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),5,5,1 person,No people,€19.999 or less,62,55 t/m 70,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, plug-in hybrid car(s)",1,Myself,20.000-29.999,100-199 km,1-3 times per week,Own driveway/carport/garage,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€35.000 - €49.999,67,55 t/m 70,High
Female,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,2,2,No,1,Other(s) in the household,Less than 1.000 km,I don't know,Rare/never,Own driveway/carport/garage,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,99999997,2,99999997,4,1,4,2,4,4,2,2,2,99999997,2,4,1,1,1,1,1,1,"Family, friends, colleagues",3,3,2 people,4 people,€35.000 - €49.999,63,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Don't know / no opinion,99999997,2,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,5,4,3,4,5,5,5,99999997,5,1,4,4,99999997,99999997,"Another source, not mentioned in this list",5,5,1 person,1 person,€20.000 - €34.999,40,35 t/m 44,Low
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Rare/never,Own parking space in  shared common area,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",3,3,3,2,4,99999997,99999997,1,1,2,3,1,2,1,2,2,2,2,1,1,1,3,2,2,Car manufacturer(s),3,3,3 people or more,No people,€50.000 - €64.999,58,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),1,2,I don't know,2,Myself,1.000-4.9999,10-19 km,1 time per month,Public road,0,0,0,1,1,0,0,1,0,1,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,2,2,1,2,3,3,2,2,3,2,2,1,2,2,1,3,3,1,2,2,2,3,Car dealer(s),3,2,2 people,No people,I'd rather not say,27,25 t/m 34,High
Female,Schleswig-Holstein,North Germany,Realschule,Prefer not to state,2,2,I don't know,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,2,2,3,2,2,4,3,3,2,2,2,3,3,2,2,2,3,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,1 person,1 person,€20.000 - €34.999,50,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,2,No,5,Equally shared in decision makings,50.000 or more,40-49 km,1 time per month,Own driveway/carport/garage,1,1,0,0,1,1,1,1,1,1,1,0,0,0,0,0,1,0,1,1,1,1,0,1,1,1,0,0,0,1,1,1,0,1,1,1,0,1,0,0,1,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,2,2,4,4,5,3,1,1,1,2,1,2,2,3,3,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€95.000 - €109.999,31,25 t/m 34,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,No,4,Myself,10.000-19.999,40-49 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,5,3,2,3,2,3,2,3,3,2,2,2,2,2,1,2,1,5,1,3,2,1,Car manufacturer(s),3,3,2 people,No people,€50.000 - €64.999,59,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,1,No,2,Myself,40.000-49.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,1,0,1,0,0,1,0,0,0,1,0,0,1,0,1,0,1,0,1,1,1,1,1,1,0,0,0,1,1,0,1,1,1,1,1,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,1,1,3,3,3,4,2,2,2,1,1,2,3,2,2,2,2,3,3,3,2,3,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,33,25 t/m 34,High
Male,Berlin,Eastern Germany,Hauptschule,Die Linke,5,1,No,1,Myself,Less than 1.000 km,I don't know,Rare/never,I don't know,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,2,3,2,3,3,3,3,3,3,3,3,3,3,4,4,2,3,2,3,2,3,Car dealer(s),2,2,1 person,No people,€19.999 or less,37,35 t/m 44,Low
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,5,Myself,10.000-19.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,1,1,1,1,1,1,1,0,0,1,0,0,0,0,0,1,1,1,1,1,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,1,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,4,4,5,4,5,4,5,5,4,4,4,5,4,4,Car dealer(s),3,1,1 person,2 people,€20.000 - €34.999,55,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,3,99999997,3,3,2,3,99999997,99999997,3,2,4,2,4,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,1 person,1 person,€20.000 - €34.999,45,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,2,Myself,5.000-9.999,Less than 10 km,Several times biannually,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,1,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,1,2,2,2,2,2,3,1,2,3,2,3,2,2,2,1,1,3,2,1,1,"Newsarticles (newspapers, tv and websites)",2,2,2 people,No people,€20.000 - €34.999,23,18 t/m 24,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",4,Myself,10.000-19.999,40-49 km,1-3 times per week,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,1,0,1,0,0,1,1,1,1,1,0,1,0,0,1,0,1,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,2,3,5,3,4,2,2,1,3,3,4,1,1,1,1,1,1,1,3,4,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€35.000 - €49.999,49,45 t/m 54,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Equally shared in decision makings,5.000-9.999,40-49 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,1,0,0,1,0,0,3,2,I don't know,4,3,3,99999997,3,3,3,3,5,99999997,99999997,2,99999997,2,3,1,99999997,1,1,99999997,99999997,99999997,2,2,Car dealer(s),3,3,3 people or more,No people,€20.000 - €34.999,54,45 t/m 54,Middle
Female,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",5,Myself,40.000-49.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,1,0,0,1,0,1,0,1,1,1,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,3,2,4,3,3,4,4,4,1,2,3,5,3,3,3,1,3,1,1,3,3,Car dealer(s),2,2,1 person,4 people,€95.000 - €109.999,27,25 t/m 34,High
Female,Mecklenburg-Vorpommern,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,40.000-49.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,4,3,2,3,4,2,3,4,3,4,5,2,2,3,2,1,3,5,2,1,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,1 person,4 people,€95.000 - €109.999,28,25 t/m 34,High
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,3,3,2,1,2,2,3,1,1,3,2,2,3,1,1,1,2,1,3,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€35.000 - €49.999,32,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,2,2,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,2,2,3,2,3,2,2,3,99999997,1,1,1,99999997,99999997,2,2,2,1,1,3,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,58,55 t/m 70,Middle
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,30.000-39.999,100-199 km,1-3 times per week,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,4,5,3,4,3,3,3,3,4,3,3,3,3,4,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,2,3 people or more,5 people or more,€35.000 - €49.999,47,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,30.000-39.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,2,2,4,3,2,2,1,4,2,2,4,2,3,1,2,3,1,3,2,2,1,1,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€50.000 - €64.999,23,18 t/m 24,Middle
Female,Hessen,Central Germany,Hauptschule,Bündnis 90/Die Grünen,3,2,No,1,Other(s) in the household,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,4,4,3,3,3,3,3,3,4,3,3,3,3,2,2,2,3,3,"Family, friends, colleagues",3,3,2 people,3 people,€65.000 - €79.999,37,35 t/m 44,Low
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own parking space in  shared common area,1,0,1,1,1,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,3,4,5,5,3,4,2,3,4,3,4,5,2,4,1,4,1,3,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€35.000 - €49.999,59,55 t/m 70,Middle
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,40-49 km,1 time per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,4,4,3,4,3,4,3,3,3,3,4,3,3,4,4,3,3,2,3,3,"Newsarticles (newspapers, tv and websites)",4,3,1 person,4 people,€80.000 - €94.999,29,25 t/m 34,High
Male,Hamburg,North Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,1,0,1,1,1,1,1,0,0,0,0,1,1,1,1,0,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,3,5,5,3,3,99999997,1,4,4,2,1,2,3,5,1,2,3,1,99999997,1,3,3,2,Official governmental websites,3,1,2 people,No people,€35.000 - €49.999,46,45 t/m 54,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),99999997,2,No,1,Myself,10.000-19.999,30-39 km,Rare/never,Public road,1,0,1,1,1,0,1,1,0,0,1,0,1,0,1,0,1,1,0,0,1,1,0,1,0,0,1,0,0,0,1,1,0,1,0,0,0,1,0,1,1,1,1,0,0,2,2,I don't know,2,4,4,3,3,3,3,99999997,3,3,4,99999997,2,4,5,1,99999997,3,1,1,2,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Bayern,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,3,No,1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,2,I would never buy an EV,5,99999997,1,1,99999997,99999997,1,4,1,3,99999997,2,3,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",5,5,2 people,No people,€35.000 - €49.999,50,45 t/m 54,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Prefer not to state,99999997,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,69,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,40-49 km,1-3 times per week,Public road,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,3,3,4,3,3,3,1,1,3,2,2,2,1,3,1,2,2,1,1,2,1,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€50.000 - €64.999,50,45 t/m 54,Middle
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,3,No,1,Equally shared in decision makings,5.000-9.999,30-39 km,Rare/never,Own driveway/carport/garage,1,1,0,1,1,1,1,0,0,1,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,1,0,0,99999997,2,I don't know,2,3,99999997,99999997,3,99999997,99999997,4,1,99999997,99999997,3,2,4,4,99999997,99999997,99999997,99999997,99999997,2,99999997,2,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Middle
Male,Sachsen,Eastern Germany,Realschule,Die Linke,99999997,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,3,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,2,3,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,37,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,4,No,1,Myself,50.000 or more,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,0,0,1,0,0,0,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,1,1,0,1,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,5,5,5,5,5,5,5,1,5,2,3,3,1,1,1,1,4,1,4,2,99999997,5,5,Car manufacturer(s),3,2,3 people or more,1 person,€110.000 or more,56,55 t/m 70,High
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,2,3,No,1,Equally shared in decision makings,30.000-39.999,30-39 km,2-4 times per month,Other,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,2,2,2,2,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€35.000 - €49.999,46,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,1,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,3,3,3,3,"Newsarticles (newspapers, tv and websites)",1,1,1 person,1 person,€35.000 - €49.999,67,55 t/m 70,Low
Male,Schleswig-Holstein,North Germany,Hauptschule,No party,5,1,No,1,Myself,Less than 1.000 km,20-29 km,1-3 times per week,Own driveway/carport/garage,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,3,3,3,4,4,3,3,3,3,3,2,3,4,3,3,3,3,4,3,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,48,45 t/m 54,Low
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,4,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,5,2,4,2,2,4,4,99999997,2,1,2,3,2,2,3,1,99999997,1,2,99999997,99999997,"Family, friends, colleagues",4,3,3 people or more,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,20.000-29.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be my only car",4,4,4,4,4,4,2,2,1,4,2,2,1,1,3,3,99999997,4,1,99999997,1,99999997,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,47,45 t/m 54,Middle
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,4,2,I would never buy an EV,2,2,2,3,2,2,2,3,4,4,2,2,1,2,2,1,2,3,1,2,1,3,1,1,"Newsarticles (newspapers, tv and websites)",2,4,2 people,No people,€20.000 - €34.999,67,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,20.000-29.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,1,99999997,99999997,1,1,99999997,1,1,5,99999997,1,1,5,1,1,1,1,1,1,1,1,1,Car manufacturer(s),1,5,2 people,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,3,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,4,4,3,3,4,4,3,3,2,2,3,2,2,4,2,4,1,3,3,1,"Another source, not mentioned in this list",3,3,2 people,1 person,€65.000 - €79.999,43,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,3,Myself,5.000-9.999,Less than 10 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,3,3,2,2,2,3,4,3,3,2,2,3,2,2,2,2,99999997,1,2,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,No people,€20.000 - €34.999,64,55 t/m 70,Low
Male,Sachsen,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,1,1,1,1,1,0,1,1,0,1,1,0,0,0,1,1,1,1,1,1,0,1,0,1,1,1,0,0,0,0,1,0,0,1,1,1,1,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,4,2,3,4,1,2,2,1,1,2,2,3,3,3,2,3,2,3,3,3,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€50.000 - €64.999,33,25 t/m 34,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per year,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,99999997,2,I don't know,3,3,3,99999997,99999997,2,99999997,99999997,4,99999997,99999997,2,99999997,1,99999997,1,99999997,99999997,2,99999997,1,99999997,1,2,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,55,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,99999997,1,No,2,Myself,I don't know,I don't know,I don't know,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,3,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,I'd rather not say,69,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,2,No,1,Myself,20.000-29.999,50-99 km,Several times biannually,Public parking garage/underground parking,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,1,0,0,0,5,2,"If I had an EV, it would be my only car",5,4,4,4,3,3,3,2,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",2,4,1 person,No people,€20.000 - €34.999,62,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,40-49 km,Several times biannually,Own driveway/carport/garage,0,1,0,0,0,1,0,1,0,0,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,99999997,I don't know,2,2,4,2,2,2,3,3,2,2,3,3,3,2,2,3,3,3,2,2,2,2,3,3,Car dealer(s),3,3,1 person,No people,€50.000 - €64.999,36,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,2,Myself,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,4,4,2,1,1,3,4,3,1,1,3,4,2,2,4,1,3,1,2,2,2,"Family, friends, colleagues",3,3,1 person,No people,€20.000 - €34.999,47,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,3,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,30.000-39.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,1,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,1,0,1,0,1,0,1,1,0,1,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",1,1,1,4,1,1,2,4,4,4,4,2,2,5,5,2,2,4,3,2,2,3,2,2,"Newsarticles (newspapers, tv and websites)",2,2,2 people,3 people,€65.000 - €79.999,40,35 t/m 44,Middle
Female,Bayern,South Germany,Realschule,Prefer not to state,1,3,No,1,Equally shared in decision makings,20.000-29.999,30-39 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),1,3,2 people,No people,€65.000 - €79.999,61,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,4,2,No,1,Equally shared in decision makings,I don't know,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,1,1,1,1,0,0,0,0,0,1,1,1,0,1,1,0,1,0,0,0,0,0,1,1,1,0,1,1,0,0,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,5,5,99999997,3,99999997,4,99999997,99999997,3,99999997,99999997,4,99999997,5,99999997,2,99999997,2,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,I'd rather not say,27,25 t/m 34,Low
Male,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,No,2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,3,3,3,3,4,1,1,3,3,2,1,1,2,1,2,2,1,3,1,1,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€95.000 - €109.999,62,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,2,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,1,0,1,1,0,1,1,0,0,0,1,0,1,0,0,0,0,1,1,0,1,1,0,0,0,1,1,0,0,1,0,1,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,5,3,2,99999997,2,2,2,2,4,1,2,1,2,2,2,1,1,4,99999997,4,99999997,2,Car dealer(s),3,2,2 people,No people,€110.000 or more,44,35 t/m 44,High
Female,Sachsen,Eastern Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,2-4 times per month,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,99999997,99999997,4,99999997,2,2,99999997,99999997,4,1,2,1,2,2,99999997,99999997,2,99999997,2,99999997,99999997,1,"Family, friends, colleagues",3,3,3 people or more,4 people,€35.000 - €49.999,38,35 t/m 44,High
Male,Rheinland-Pfalz,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),3,2,"Yes, electric car(s)",1,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Public road,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,2,2,3,3,4,2,2,3,2,3,3,3,3,1,2,4,2,2,3,3,3,Car dealer(s),3,3,1 person,No people,€35.000 - €49.999,39,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,Grundschule,Prefer not to state,4,1,No,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,4,2 people,No people,I'd rather not say,31,25 t/m 34,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,30.000-39.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,2,3,99999997,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,2,4,2,2,2,2,2,99999997,Car dealer(s),3,3,1 person,No people,€50.000 - €64.999,54,45 t/m 54,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Die Linke,5,1,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,3,3,2,1,99999997,99999997,99999997,99999997,99999997,2,3,3,3,3,3,1,1,1,3,3,1,1,Car dealer(s),3,3,1 person,No people,€35.000 - €49.999,58,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,"Yes, plug-in hybrid car(s)",4,Myself,5.000-9.999,100-199 km,4-5 times per week or more often,Parking in shared common area without individual parking space,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,1,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,3,4,3,4,4,4,3,3,3,3,3,2,3,3,2,2,2,2,3,3,3,2,3,Car dealer(s),2,2,2 people,2 people,€20.000 - €34.999,49,45 t/m 54,Middle
Female,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",3,Other(s) in the household,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,1,0,1,0,1,0,0,1,0,0,0,0,1,1,1,0,1,0,1,0,0,0,1,1,0,0,0,1,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,4,4,4,3,1,3,4,2,3,4,2,1,1,3,4,3,2,2,3,1,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,1,2 people,No people,€35.000 - €49.999,32,25 t/m 34,High
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Myself,1.000-4.9999,20-29 km,1 time biannually,Own driveway/carport/garage,1,1,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,1,1,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,5,4,4,5,3,3,4,4,4,4,4,4,3,5,4,3,3,2,2,2,4,4,4,"Newsarticles (newspapers, tv and websites)",4,1,1 person,No people,€19.999 or less,62,55 t/m 70,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,10.000-19.999,100-199 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,1,1,1,1,1,3,1,3,3,5,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,2 people,€35.000 - €49.999,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,50.000 or more,200 km or more,1-3 times per week,Own parking space in  shared common area,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,3,2,4,3,3,4,4,1,2,1,1,2,2,3,1,1,3,1,2,3,2,Car dealer(s),3,2,2 people,2 people,€35.000 - €49.999,42,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",2,Myself,5.000-9.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,4,4,2,4,3,1,4,1,4,1,5,4,2,5,1,3,1,1,2,5,1,3,"Family, friends, colleagues",2,1,2 people,2 people,€65.000 - €79.999,25,25 t/m 34,Low
Female,Mecklenburg-Vorpommern,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),5,1,No,1,I don't know,1.000-4.9999,Less than 10 km,Several times biannually,Public road,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,2,I would never buy an EV,5,99999997,2,1,3,1,1,99999997,99999997,99999997,99999997,5,1,2,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,5,1 person,No people,€35.000 - €49.999,33,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,3,2,No,2,Myself,10.000-19.999,20-29 km,Rare/never,Own parking space in  shared common area,0,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,4,3,2,3,2,3,3,2,1,2,3,2,2,2,2,2,2,2,2,2,Car dealer(s),3,3,1 person,No people,I'd rather not say,44,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,1 time biannually,Own driveway/carport/garage,1,1,1,1,1,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,4,1,I would never buy an EV,4,3,4,2,5,2,2,5,1,1,2,2,1,1,1,1,1,2,1,1,1,3,1,1,"Family, friends, colleagues",2,4,2 people,No people,€95.000 - €109.999,49,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time biannually,Own parking space in  shared common area,0,0,1,1,1,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,1,0,2,2,"If I had an EV, it would be my only car",2,3,4,5,2,5,2,1,5,5,1,1,2,2,5,1,3,4,1,3,1,3,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€80.000 - €94.999,64,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,Grundschule,AlternativeFar Deutschland (AfD),3,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own parking space in  shared common area,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,1 person,€20.000 - €34.999,40,35 t/m 44,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,4,No,2,Myself,40.000-49.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,4,4,4,3,5,3,4,1,2,2,2,2,2,4,2,2,4,2,4,3,4,"Newsarticles (newspapers, tv and websites)",2,2,3 people or more,No people,€95.000 - €109.999,58,55 t/m 70,High
Female,Hamburg,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,2,2,"Yes, plug-in hybrid car(s)",2,Myself,50.000 or more,30-39 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,4,5,5,5,3,4,5,4,4,3,5,4,3,3,4,4,3,4,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,3,1 person,1 person,€20.000 - €34.999,25,25 t/m 34,High
Male,Bayern,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),2,4,No,1,Myself,10.000-19.999,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,1,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,2,2,3,2,2,3,3,5,2,3,2,2,2,3,3,3,2,2,2,2,2,2,Car dealer(s),3,5,3 people or more,1 person,I'd rather not say,31,25 t/m 34,Low
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,3,No,2,Other(s) in the household,20.000-29.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,0,1,0,0,1,0,0,0,1,0,1,1,0,0,0,0,0,1,0,1,0,0,0,1,1,0,0,0,1,0,1,0,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,2,3,2,3,2,2,3,3,3,2,4,2,2,4,3,3,2,3,3,4,Car manufacturer(s),2,2,2 people,No people,€20.000 - €34.999,23,18 t/m 24,Middle
Male,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,"Yes, plug-in hybrid car(s)",1,Myself,10.000-19.999,I don't know,I don't know,Own parking space in  shared common area,1,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,48,45 t/m 54,Middle
Female,Bayern,South Germany,Fachhochschule,Bündnis 90/Die Grünen,2,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,I don't know,4,3,99999997,4,5,99999997,1,2,1,2,2,1,1,2,2,2,1,99999997,1,3,1,99999997,1,1,"Another source, not mentioned in this list",3,3,2 people,No people,€95.000 - €109.999,59,55 t/m 70,High
Male,Rheinland-Pfalz,Western Germany,Grundschule,Freie Demokratische Partei (FDP),1,3,"Yes, electric car(s)",3,Myself,Less than 1.000 km,10-19 km,4-5 times per week or more often,Own parking space in  shared common area,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,4,4,4,5,5,2,3,4,1,2,2,3,3,4,2,2,3,2,2,2,2,2,1,"Newsarticles (newspapers, tv and websites)",1,2,1 person,No people,€19.999 or less,20,18 t/m 24,Low
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,5.000-9.999,10-19 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,4,4,5,4,4,3,3,2,4,3,2,3,2,3,1,4,3,2,Official governmental websites,3,3,1 person,1 person,€20.000 - €34.999,39,35 t/m 44,Middle
Male,Bayern,South Germany,Realschule,AlternativeFar Deutschland (AfD),1,3,No,1,Myself,50.000 or more,100-199 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",5,3,4,3,3,2,1,1,1,3,1,2,4,1,2,1,1,2,1,1,1,1,1,1,Car manufacturer(s),2,3,2 people,No people,€65.000 - €79.999,38,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,3,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,3,3,3,4,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",5,3,1 person,No people,€19.999 or less,52,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,20.000-29.999,20-29 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,1,1,1,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",2,5,5,5,5,5,3,3,1,5,5,2,1,1,3,1,4,4,1,3,1,5,2,5,Car manufacturer(s),3,2,2 people,No people,€50.000 - €64.999,66,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,No,2,Myself,10.000-19.999,40-49 km,2-4 times per month,Own parking space in  shared common area,0,1,1,1,0,0,1,1,1,0,0,0,0,0,0,1,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",3,4,4,4,4,5,3,2,5,4,3,3,99999997,3,4,1,4,3,2,4,2,3,4,2,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,I'd rather not say,47,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,2,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,1,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,3,4,4,3,2,2,3,3,3,2,2,2,3,2,2,4,2,3,2,2,2,2,Car dealer(s),2,2,2 people,No people,€65.000 - €79.999,66,55 t/m 70,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Myself,5.000-9.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,0,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,1,"If I had an EV, it would be my only car",2,3,4,4,3,4,2,2,2,4,3,2,1,2,3,2,2,2,2,99999997,2,2,2,2,Car manufacturer(s),2,3,1 person,No people,€65.000 - €79.999,31,25 t/m 34,High
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",4,Myself,40.000-49.999,40-49 km,1 time per month,Own parking space in  shared common area,1,1,0,0,1,1,1,1,0,1,1,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,1,1,1,0,1,1,"If I had an EV, it would be my only car",2,2,2,4,5,4,3,4,3,2,3,2,3,2,3,3,4,5,5,4,2,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,2 people,1 person,€35.000 - €49.999,26,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,4,3,No,1,Myself,10.000-19.999,40-49 km,Rare/never,Own driveway/carport/garage,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,99999997,3,99999997,99999997,2,2,2,99999997,99999997,99999997,2,3,99999997,99999997,2,2,2,2,2,2,2,2,2,Car dealer(s),4,3,2 people,No people,I'd rather not say,63,55 t/m 70,Low
Male,Niedersachsen,North Germany,Realschule,Die Linke,1,3,"Yes, electric car(s)",2,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,0,1,0,1,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,2,2,2,3,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),1,1,2 people,2 people,€50.000 - €64.999,35,35 t/m 44,Middle
Female,Schleswig-Holstein,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",4,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,1,0,0,1,0,1,1,0,0,0,1,0,0,1,1,0,0,1,0,1,1,1,1,1,0,0,0,0,0,1,1,1,0,0,1,1,1,0,1,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,4,3,4,4,4,4,3,2,2,2,2,2,3,2,3,3,2,2,4,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,2 people,€35.000 - €49.999,34,25 t/m 34,High
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,3 people or more,No people,€50.000 - €64.999,54,45 t/m 54,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public parking garage/underground parking,1,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,99999997,1,1,2,1,3,4,99999997,5,2,1,99999997,5,99999997,99999997,3,2,99999997,3,5,2,2,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,54,45 t/m 54,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,2,Equally shared in decision makings,20.000-29.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,1,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,2,3,99999997,99999997,2,3,4,2,4,1,1,3,3,99999997,3,1,3,2,99999997,2,1,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,56,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,No party,2,4,I don't know,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,1,1,3,3,99999997,99999997,1,3,99999997,5,99999997,5,5,1,1,1,1,1,99999997,1,1,1,"Newsarticles (newspapers, tv and websites)",1,5,3 people or more,1 person,€35.000 - €49.999,45,45 t/m 54,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Die Linke,5,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,"If I had an EV, it would be my only car",2,5,4,4,4,4,4,4,3,4,3,4,3,3,4,3,3,4,3,3,4,3,3,3,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,46,45 t/m 54,Low
Male,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,I don't know,2,Myself,5.000-9.999,Less than 10 km,Several times biannually,Public road,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,I would never buy an EV,3,2,3,4,3,2,2,2,1,2,2,1,1,2,3,1,1,1,1,2,1,3,2,1,Car manufacturer(s),3,3,1 person,1 person,€20.000 - €34.999,55,55 t/m 70,Middle
Female,Bayern,South Germany,Hauptschule,No party,2,3,No,1,Other(s) in the household,10.000-19.999,30-39 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,2,2,2,3,2,2,3,3,2,3,3,4,3,4,3,3,3,3,2,3,2,3,3,"Another source, not mentioned in this list",3,5,3 people or more,1 person,€50.000 - €64.999,56,55 t/m 70,Low
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,2,Equally shared in decision makings,10.000-19.999,40-49 km,I don't know,Own driveway/carport/garage,1,0,0,1,1,0,1,0,1,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",4,4,4,99999997,5,99999997,99999997,2,2,99999997,99999997,99999997,99999997,2,2,99999997,2,4,2,99999997,2,4,2,2,Car dealer(s),3,4,3 people or more,No people,€35.000 - €49.999,53,45 t/m 54,Middle
Female,Niedersachsen,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,50.000 or more,50-99 km,1 time biannually,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,1,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,1,0,0,3,2,I would never buy an EV,2,4,2,3,3,4,2,4,2,3,4,3,3,2,3,4,2,4,2,1,1,4,2,3,Car dealer(s),2,2,2 people,No people,€20.000 - €34.999,66,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,3,4,4,4,2,4,4,2,4,4,4,3,4,4,3,4,2,3,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,2 people,1 person,€65.000 - €79.999,38,35 t/m 44,Middle
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,4,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,99999997,2,I would never buy an EV,5,3,99999997,99999997,2,99999997,1,2,4,1,99999997,1,1,1,1,1,1,1,1,1,1,1,1,99999997,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,38,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Freie Demokratische Partei (FDP),2,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,2,3,99999997,99999997,2,4,4,99999997,2,99999997,2,4,2,99999997,4,2,99999997,1,2,2,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,No party,1,2,No,1,Myself,Less than 1.000 km,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,1,1,1,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,4,3,4,3,2,2,2,2,3,3,2,2,2,3,99999997,99999997,4,4,4,2,99999997,2,3,Car dealer(s),3,2,1 person,No people,€19.999 or less,40,35 t/m 44,Low
Female,Berlin,Eastern Germany,Hauptschule,AlternativeFar Deutschland (AfD),5,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,1,3,3,3,3,3,3,5,4,3,3,2,2,3,2,3,2,1,3,2,99999997,99999997,2,Car dealer(s),3,3,1 person,No people,€19.999 or less,67,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,3,Equally shared in decision makings,50.000 or more,50-99 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,4,4,4,4,4,2,2,3,3,3,2,99999997,2,3,2,99999997,4,2,99999997,2,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€35.000 - €49.999,29,25 t/m 34,Middle
Male,Niedersachsen,North Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),1,4,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,3,3,3,2,4,3,4,4,3,3,4,3,3,4,3,2,2,3,2,2,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,No people,€110.000 or more,59,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),4,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,99999997,3,2,3,3,3,2,2,3,4,4,4,3,3,3,4,2,3,3,3,3,3,3,Car dealer(s),3,3,1 person,No people,€19.999 or less,53,45 t/m 54,Middle
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Other(s) in the household,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,5,5,5,3,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",4,5,2 people,No people,€19.999 or less,44,35 t/m 44,Low
Male,Saarland,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,4,2,99999997,2,2,4,4,4,4,2,4,5,2,2,2,2,3,2,2,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€95.000 - €109.999,58,55 t/m 70,High
Female,ThÃ¼ringen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,No,2,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,1,0,0,0,0,1,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,99999997,4,4,3,4,4,4,3,99999997,99999997,2,4,99999997,3,4,4,99999997,2,2,4,2,"Family, friends, colleagues",3,2,2 people,No people,€20.000 - €34.999,30,25 t/m 34,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,4,No,3,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,5,4,4,2,2,4,4,4,2,2,2,4,4,4,4,2,4,2,2,2,2,Car dealer(s),4,2,3 people or more,No people,€80.000 - €94.999,31,25 t/m 34,Middle
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),4,3,I don't know,1,Equally shared in decision makings,30.000-39.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),3,3,1 person,No people,€80.000 - €94.999,67,55 t/m 70,Middle
Female,Sachsen-Anhalt,Eastern Germany,Realschule,Die Linke,1,2,No,3,Myself,10.000-19.999,20-29 km,1-3 times per week,Public road,1,1,0,1,1,0,1,0,0,1,1,0,0,0,1,1,0,1,1,0,1,0,0,1,1,0,0,0,0,1,1,1,0,0,1,1,1,1,0,1,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,3,3,3,2,5,5,5,5,1,5,5,3,3,4,2,4,3,4,99999997,99999997,Official governmental websites,1,1,1 person,1 person,€19.999 or less,47,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,I don't know,3,Myself,10.000-19.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",3,3,3,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),2,2,2 people,2 people,€50.000 - €64.999,33,25 t/m 34,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,10-19 km,1-3 times per week,Public road,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,3,2,2,3,4,4,4,4,4,4,5,2,2,2,3,4,4,4,3,2,Car manufacturer(s),4,2,2 people,No people,€35.000 - €49.999,33,25 t/m 34,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,5.000-9.999,10-19 km,1 time biannually,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,1,0,1,1,1,1,0,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,3,3,3,4,4,4,2,3,3,4,2,3,4,2,3,2,3,4,3,Car manufacturer(s),3,2,2 people,1 person,€80.000 - €94.999,50,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,1 time per year,Own driveway/carport/garage,0,1,1,1,0,0,1,0,0,0,0,0,1,0,0,1,1,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,4,99999997,1,5,4,4,2,2,99999997,2,2,2,1,99999997,99999997,99999997,1,2,1,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€50.000 - €64.999,42,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Die Linke,1,2,No,3,Myself,20.000-29.999,50-99 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,1,1,0,0,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,1,0,0,0,1,1,0,0,1,0,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,3,99999997,5,99999997,99999997,2,2,4,5,5,1,4,3,2,1,5,1,4,1,3,99999997,99999997,Car manufacturer(s),2,2,1 person,1 person,€19.999 or less,48,45 t/m 54,Middle
Female,Hessen,Central Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,4,2,"Yes, electric car(s)",2,Myself,20.000-29.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,0,0,0,0,0,0,1,0,1,0,1,1,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,3,1,1,2,2,1,2,1,1,2,2,1,2,1,1,1,1,1,2,1,2,Car dealer(s),2,1,2 people,2 people,€50.000 - €64.999,19,18 t/m 24,High
Male,Hamburg,North Germany,Realschule,Prefer not to state,1,2,No,1,Myself,20.000-29.999,100-199 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,3,3,3,3,2,4,2,4,2,2,4,1,2,2,1,2,1,1,1,5,1,2,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,60,55 t/m 70,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1-3 times per week,Own parking space in  shared common area,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,3,3,4,4,2,2,2,2,3,2,2,2,5,1,1,2,1,99999997,2,99999997,1,1,Car dealer(s),3,3,2 people,No people,€50.000 - €64.999,61,55 t/m 70,Middle
Male,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,"Yes, electric car(s)",3,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,1,2,2,1,3,2,2,1,2,2,1,2,2,1,2,3,2,1,1,2,1,2,"Family, friends, colleagues",2,2,2 people,No people,€19.999 or less,39,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,99999997,Myself,10.000-19.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,0,0,1,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,I would never buy an EV,3,3,3,2,4,2,4,4,2,99999997,2,4,3,99999997,5,2,1,5,3,2,99999997,5,1,4,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,23,18 t/m 24,Middle
Female,Bayern,South Germany,Fachhochschule,AlternativeFar Deutschland (AfD),1,2,No,2,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,4,2,1,1,1,1,1,5,1,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,4,1 person,No people,€35.000 - €49.999,43,35 t/m 44,High
Female,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,2,"Yes, electric car(s)",4,Equally shared in decision makings,5.000-9.999,10-19 km,1 time biannually,Own parking space in  shared common area,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,4,3,2,3,99999997,2,4,99999997,4,99999997,2,2,4,2,2,2,2,99999997,2,2,99999997,2,Car manufacturer(s),3,2,2 people,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,4,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,50.000 or more,200 km or more,1-3 times per week,Own driveway/carport/garage,1,1,1,1,1,0,0,1,1,1,0,1,0,0,1,0,1,0,1,0,0,1,0,0,1,0,0,0,0,0,1,1,0,1,1,0,1,0,1,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,1,3,2,2,2,2,2,1,1,1,1,3,3,2,1,2,2,2,2,2,3,1,3,"Newsarticles (newspapers, tv and websites)",1,1,2 people,5 people or more,€95.000 - €109.999,21,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,5,1,No,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,"Another source, not mentioned in this list",5,5,1 person,2 people,I'd rather not say,48,45 t/m 54,Low
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),2,3,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,4,2,I would never buy an EV,5,1,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,1,1,1,1,1,1,99999997,99999997,99999997,1,1,"Family, friends, colleagues",3,4,2 people,No people,€65.000 - €79.999,58,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Prefer not to state,1,2,No,2,Myself,1.000-4.9999,Less than 10 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,4,99999997,3,2,3,3,3,2,3,3,2,2,3,4,3,2,2,3,3,4,"Family, friends, colleagues",3,3,2 people,No people,€80.000 - €94.999,30,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Other(s) in the household,5.000-9.999,20-29 km,2-4 times per month,Public parking garage/underground parking,1,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,3,3,4,4,3,3,3,3,4,4,4,4,2,3,3,3,4,2,2,2,2,Car dealer(s),2,2,3 people or more,1 person,€35.000 - €49.999,33,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",2,Myself,5.000-9.999,20-29 km,1 time biannually,Own parking space in  shared common area,0,1,0,1,0,0,1,1,0,0,1,0,1,0,0,1,1,1,0,0,1,1,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,1,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,4,4,99999997,2,99999997,4,1,4,3,4,3,99999997,2,4,3,2,3,2,1,1,99999997,99999997,99999997,Car dealer(s),2,2,1 person,No people,€35.000 - €49.999,57,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),3,2,No,99999997,Myself,40.000-49.999,20-29 km,1-3 times per week,Own driveway/carport/garage,0,1,0,1,1,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,1,0,0,0,1,1,0,0,0,1,0,0,3,2,I would never buy an EV,3,2,2,3,2,1,1,2,3,2,1,3,3,2,3,2,2,3,3,3,1,1,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,2 people,2 people,€80.000 - €94.999,44,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,1,0,1,1,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,99999997,3,99999997,2,5,3,3,5,5,2,3,5,2,5,2,1,2,1,99999997,99999997,4,Car dealer(s),3,2,3 people or more,2 people,€20.000 - €34.999,51,45 t/m 54,Middle
Female,Sachsen,Eastern Germany,Realschule,No party,2,2,No,1,Myself,5.000-9.999,20-29 km,1 time per month,Public road,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,99999997,5,4,99999997,99999997,3,2,3,99999997,99999997,2,2,2,99999997,99999997,4,2,4,3,4,99999997,99999997,Car manufacturer(s),3,3,1 person,2 people,€19.999 or less,36,35 t/m 44,Middle
Male,Saarland,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",2,Myself,50.000 or more,100-199 km,4-5 times per week or more often,Public road,1,0,1,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,4,3,2,3,4,3,5,3,3,4,1,2,4,1,3,2,5,1,2,1,4,"Family, friends, colleagues",1,2,2 people,3 people,€50.000 - €64.999,31,25 t/m 34,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,5,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,5,3,4,2,3,4,1,3,4,2,4,3,4,2,2,1,3,2,3,1,4,2,"Family, friends, colleagues",2,2,2 people,3 people,€65.000 - €79.999,41,35 t/m 44,Middle
Male,Hamburg,North Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,2,Myself,10.000-19.999,10-19 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,1,0,1,1,1,0,0,1,0,0,1,1,1,1,1,0,1,0,1,0,0,0,0,0,0,0,1,1,1,1,1,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,5,5,4,2,4,1,2,2,5,3,2,1,1,2,3,1,3,2,4,1,1,1,1,"Another source, not mentioned in this list",3,2,2 people,1 person,€35.000 - €49.999,48,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,Fachhochschule,Die Linke,5,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,2,"If I had an EV, it would be my only car",1,5,3,3,5,4,4,2,3,3,2,2,3,1,4,3,99999997,4,1,4,1,2,2,1,Car dealer(s),3,3,2 people,No people,€65.000 - €79.999,64,55 t/m 70,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,1,1,3,1,1,99999997,1,1,3,4,1,1,1,1,1,2,99999997,1,99999997,"Family, friends, colleagues",3,3,1 person,No people,€50.000 - €64.999,46,45 t/m 54,Middle
Male,Mecklenburg-Vorpommern,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s)",1,Myself,20.000-29.999,30-39 km,1-3 times per week,Own driveway/carport/garage,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,5,1,2,1,3,3,2,2,2,1,1,1,1,3,3,1,3,2,3,3,1,99999997,1,2,"Another source, not mentioned in this list",1,5,1 person,No people,€50.000 - €64.999,32,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,I don't know,I don't know,I don't know,Rare/never,Own driveway/carport/garage,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,3,3,99999997,3,99999997,99999997,99999997,3,3,99999997,1,3,1,3,1,1,99999997,1,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,56,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,5.000-9.999,30-39 km,Several times biannually,Own driveway/carport/garage,0,1,1,0,0,0,0,1,1,0,1,0,1,0,0,1,1,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,0,1,0,5,2,I would never buy an EV,4,1,3,2,3,3,99999997,2,3,3,1,1,2,1,2,1,1,3,2,3,2,2,1,1,Car dealer(s),3,3,1 person,No people,€65.000 - €79.999,64,55 t/m 70,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,2,Myself,5.000-9.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,4,4,3,3,3,3,3,2,4,3,3,4,3,2,3,4,2,2,3,4,4,3,"Another source, not mentioned in this list",2,3,1 person,1 person,€50.000 - €64.999,43,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Public road,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,99999997,4,99999997,4,99999997,4,4,99999997,3,4,99999997,4,99999997,99999997,99999997,4,99999997,2,2,2,3,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,40,35 t/m 44,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,37,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,3,No,3,Equally shared in decision makings,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,1,1,1,0,0,0,0,1,1,0,1,1,0,0,1,1,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,1,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,3,3,5,4,4,3,3,3,3,3,3,3,3,3,2,2,2,3,99999997,99999997,99999997,99999997,Car dealer(s),2,3,3 people or more,No people,€35.000 - €49.999,51,45 t/m 54,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,1-3 times per week,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,5,3,3,2,2,1,3,3,1,1,1,2,2,2,3,2,2,2,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,2 people,€50.000 - €64.999,61,55 t/m 70,Middle
Female,Bayern,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,I don't know,1,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,3,2,I would never buy an EV,4,3,4,3,3,99999997,99999997,2,1,3,99999997,2,2,2,2,1,1,1,1,3,99999997,99999997,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,1 person,€50.000 - €64.999,42,35 t/m 44,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,3,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,I'd rather not say,38,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,1,No,3,Myself,5.000-9.999,Less than 10 km,1-3 times per week,Parking in shared common area without individual parking space,1,1,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,4,2,99999997,99999997,2,3,4,4,2,99999997,2,5,2,99999997,5,2,5,2,3,4,4,"Newsarticles (newspapers, tv and websites)",4,2,1 person,No people,€50.000 - €64.999,45,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),5,1,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Parking in shared common area without individual parking space,1,0,1,1,0,0,1,1,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,99999997,3,3,2,2,5,5,5,2,99999997,2,5,1,99999997,1,1,99999997,1,99999997,2,99999997,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,49,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,4,No,2,Equally shared in decision makings,40.000-49.999,10-19 km,1 time per month,Public road,0,1,1,1,1,0,1,1,0,0,1,0,0,0,1,1,1,1,1,0,0,0,0,0,1,1,0,0,0,0,1,1,0,1,0,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,2,4,3,2,3,5,4,5,1,5,5,5,3,4,4,2,5,2,1,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,2,2 people,2 people,€50.000 - €64.999,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,3,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,1,1,0,0,3,2,I don't know,2,4,4,99999997,4,99999997,2,2,2,4,2,3,99999997,2,4,2,2,99999997,2,99999997,3,99999997,2,2,Car dealer(s),4,3,2 people,1 person,€65.000 - €79.999,28,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,20-29 km,1 time per year,Own parking space in  shared common area,1,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,99999997,5,99999997,99999997,5,5,5,5,4,1,4,5,2,99999997,99999997,2,4,1,3,2,2,Car manufacturer(s),3,2,1 person,No people,€50.000 - €64.999,45,45 t/m 54,Middle
Male,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Myself,20.000-29.999,40-49 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,2,2,2,3,2,2,3,2,2,3,3,2,4,3,3,3,2,4,3,3,2,"Another source, not mentioned in this list",3,3,1 person,No people,€65.000 - €79.999,37,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,2,99999997,2,2,4,4,4,2,1,3,5,1,3,1,1,4,1,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,2 people,€65.000 - €79.999,40,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,3,2,I don't know,99999997,Other(s) in the household,5.000-9.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,1 person,€20.000 - €34.999,27,25 t/m 34,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,2,2,I would never buy an EV,3,4,5,4,4,99999997,99999997,3,99999997,4,3,2,2,1,2,2,2,99999997,2,99999997,2,99999997,2,2,Car manufacturer(s),3,2,2 people,1 person,€35.000 - €49.999,34,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Bündnis 90/Die Grünen,2,4,"Yes, plug-in hybrid car(s)",5,Myself,30.000-39.999,40-49 km,4-5 times per week or more often,I don't know,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,2,4,3,4,3,4,1,1,4,1,4,5,3,2,3,5,5,2,2,3,4,5,5,"Newsarticles (newspapers, tv and websites)",5,4,3 people or more,5 people or more,€110.000 or more,18,18 t/m 24,Middle
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,3,No,3,Myself,5.000-9.999,20-29 km,Several times biannually,Own parking space in  shared common area,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,1,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,3,4,4,4,3,2,2,2,4,2,2,4,1,5,1,4,3,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,2 people,€35.000 - €49.999,33,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,1,No,5,Myself,I don't know,Less than 10 km,Rare/never,Other,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,1,0,1,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,4,5,4,4,3,4,4,4,4,4,4,3,5,3,3,3,2,3,3,4,4,4,"Family, friends, colleagues",3,3,1 person,No people,€20.000 - €34.999,53,45 t/m 54,High
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,Car dealer(s),3,3,1 person,No people,€19.999 or less,52,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,20.000-29.999,40-49 km,1-3 times per week,Public road,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",4,5,5,3,2,3,3,3,1,2,1,2,2,1,2,1,1,1,1,3,3,2,1,3,"Another source, not mentioned in this list",4,3,1 person,1 person,€20.000 - €34.999,48,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,4,4,2,3,2,2,2,3,2,2,2,2,2,2,2,2,2,3,1,2,2,2,Car manufacturer(s),3,3,3 people or more,No people,€20.000 - €34.999,19,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,2,3,2,3,2,2,2,2,3,2,2,2,2,3,2,2,4,2,2,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,No people,€20.000 - €34.999,67,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Public road,1,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,1,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,4,3,4,3,3,2,2,3,3,2,2,3,4,3,3,5,2,3,3,1,3,2,"Newsarticles (newspapers, tv and websites)",4,3,3 people or more,3 people,€20.000 - €34.999,21,18 t/m 24,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,3,No,3,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,1,0,1,1,0,1,1,0,0,0,1,1,1,1,0,0,0,1,0,1,0,0,0,0,1,0,1,1,1,0,1,1,1,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,2,4,3,3,4,3,4,2,2,3,2,3,3,3,4,2,3,3,3,4,2,Car dealer(s),3,2,2 people,1 person,€95.000 - €109.999,39,35 t/m 44,High
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,3,No,1,Equally shared in decision makings,50.000 or more,30-39 km,1-3 times per week,Own driveway/carport/garage,0,1,1,0,0,0,1,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,2,2,2,3,3,2,1,1,1,1,3,1,2,2,1,3,4,1,1,1,3,2,1,Car dealer(s),3,3,2 people,No people,€110.000 or more,42,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,4,No,1,Equally shared in decision makings,30.000-39.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,2,3,3,2,3,3,2,2,3,3,3,2,2,3,2,2,2,2,2,2,2,3,3,Car dealer(s),3,3,3 people or more,No people,€50.000 - €64.999,52,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,99999997,3,3,5,3,2,2,2,2,2,2,4,2,2,2,3,4,2,3,2,2,2,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,44,35 t/m 44,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,3,5,5,5,3,3,2,3,2,3,1,2,1,1,1,1,3,3,2,2,2,Car manufacturer(s),3,3,2 people,1 person,€65.000 - €79.999,36,35 t/m 44,Middle
Female,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,4,Myself,10.000-19.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,2,3,3,3,3,4,4,4,3,2,3,4,3,4,4,3,4,4,3,4,4,Car manufacturer(s),2,3,3 people or more,3 people,I'd rather not say,57,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,No party,1,2,No,2,Equally shared in decision makings,1.000-4.9999,10-19 km,Several times biannually,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,3,2,2,3,3,2,2,3,3,4,2,3,2,2,3,2,3,1,3,2,3,Car dealer(s),2,2,2 people,No people,€20.000 - €34.999,57,55 t/m 70,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,5,2,No,1,Other(s) in the household,10.000-19.999,I don't know,I don't know,Own driveway/carport/garage,0,1,0,1,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,1,1,1,1,1,99999997,99999997,1,1,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,56,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,30-39 km,1 time per month,Public road,1,1,0,1,0,0,0,0,0,1,0,1,0,0,0,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,4,4,2,3,3,2,3,4,4,4,3,3,4,4,3,2,3,3,3,4,4,3,4,Official governmental websites,2,2,1 person,No people,€50.000 - €64.999,51,45 t/m 54,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Myself,10.000-19.999,40-49 km,2-4 times per month,Public road,1,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,5,2,I would never buy an EV,99999997,3,4,1,1,1,1,4,1,3,99999997,4,2,2,2,1,1,1,1,1,1,99999997,1,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,52,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Other party:,1,2,No,1,Myself,50.000 or more,100-199 km,1-3 times per week,Own parking space in  shared common area,1,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,0,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,1,0,4,2,"If I had an EV, it would be my only car",5,5,5,2,5,4,4,4,1,5,2,4,1,2,2,1,3,1,1,2,3,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,2 people,€35.000 - €49.999,34,25 t/m 34,High
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,3,No,5,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,3,5,5,5,5,1,5,3,3,3,1,2,2,2,3,1,5,1,3,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€95.000 - €109.999,31,25 t/m 34,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,Less than 10 km,1-3 times per week,Public road,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,2,2,"If I had an EV, it would be my only car",3,4,4,3,2,3,2,2,1,4,3,2,3,2,4,1,2,1,1,2,2,3,2,2,"Newsarticles (newspapers, tv and websites)",4,3,2 people,No people,€65.000 - €79.999,56,55 t/m 70,Middle
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,30-39 km,Several times biannually,Own parking space in  shared common area,1,1,0,0,0,0,0,1,0,1,1,0,0,0,0,1,1,0,1,0,0,0,1,1,1,1,0,0,0,0,0,0,0,1,1,1,0,1,0,1,1,1,1,0,0,4,2,"If I had an EV, it would be my only car",4,3,3,2,1,1,1,3,2,1,3,2,1,2,2,1,1,2,2,1,1,99999997,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€65.000 - €79.999,69,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,1.000-4.9999,10-19 km,2-4 times per month,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,2,1 person,No people,€35.000 - €49.999,51,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",3,Myself,40.000-49.999,40-49 km,1 time per month,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,1,0,1,1,0,0,0,0,1,1,1,0,0,0,1,0,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,2,5,5,5,5,5,5,5,3,4,3,3,2,2,2,2,1,1,3,3,3,2,4,"Newsarticles (newspapers, tv and websites)",1,1,1 person,1 person,€110.000 or more,41,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,1.000-4.9999,10-19 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€110.000 or more,40,35 t/m 44,High
Female,Berlin,Eastern Germany,Hauptschule,AlternativeFar Deutschland (AfD),2,2,"Yes, electric car(s)",4,Myself,5.000-9.999,10-19 km,1 time per month,Own parking space in  shared common area,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,3,2,4,4,4,4,4,4,5,5,99999997,3,2,4,2,5,2,2,3,4,3,4,4,"Family, friends, colleagues",3,2,1 person,No people,€19.999 or less,33,25 t/m 34,Low
Male,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,2,2,2,1,4,2,3,2,2,1,1,2,2,4,1,4,1,1,1,1,"Newsarticles (newspapers, tv and websites)",4,2,3 people or more,1 person,€35.000 - €49.999,29,25 t/m 34,High
Female,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,4,No,2,Equally shared in decision makings,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,1,0,0,0,5,1,I would never buy an EV,4,1,3,3,3,3,3,3,3,3,4,2,2,2,2,1,1,1,1,2,2,1,1,1,Car manufacturer(s),1,4,2 people,No people,€65.000 - €79.999,30,25 t/m 34,Middle
Female,Bayern,South Germany,Fachhochschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,4,Myself,40.000-49.999,100-199 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,I would never buy an EV,5,1,1,1,5,3,1,3,2,4,3,3,1,2,1,2,2,3,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,5,1 person,No people,€50.000 - €64.999,40,35 t/m 44,High
Female,Niedersachsen,North Germany,Hauptschule,Don't know / no opinion,3,1,I don't know,2,Myself,I don't know,I don't know,Rare/never,I don't know,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,66,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,3,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,1 time biannually,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,2,2,2,2,2,2,3,2,2,2,3,2,2,2,2,3,2,2,2,3,"Family, friends, colleagues",3,2,1 person,No people,€20.000 - €34.999,56,55 t/m 70,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,2,99999997,4,99999997,2,2,2,4,2,3,1,3,1,4,2,3,3,2,4,2,2,2,3,"Newsarticles (newspapers, tv and websites)",4,3,2 people,No people,€19.999 or less,33,25 t/m 34,High
Female,Sachsen,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,20.000-29.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,1,2,1,4,1,2,2,4,1,1,2,1,2,2,1,2,1,1,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,4,2 people,1 person,€35.000 - €49.999,48,45 t/m 54,Middle
Female,Hamburg,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",No party,4,1,No,2,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Public parking garage/underground parking,1,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",3,5,1,1,2,1,1,3,5,3,3,3,3,3,3,1,1,2,1,1,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,1 person,€19.999 or less,49,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,10-19 km,Rare/never,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,99999997,2,4,3,99999997,99999997,2,99999997,99999997,1,1,2,2,1,99999997,99999997,4,2,1,1,2,1,Car manufacturer(s),3,3,2 people,No people,I'd rather not say,26,25 t/m 34,Middle
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,5,1,No,5,Other(s) in the household,I don't know,I don't know,I don't know,Public parking garage/underground parking,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,3,3,3,3,3,4,3,3,4,2,3,3,3,4,3,3,3,3,2,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,25,25 t/m 34,Middle
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,2,Myself,20.000-29.999,50-99 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,1,1,0,1,1,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,3,5,3,3,1,4,4,4,1,1,3,3,1,1,5,1,4,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,4,1 person,No people,€20.000 - €34.999,55,55 t/m 70,Middle
Male,Hamburg,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Public parking garage/underground parking,0,0,0,1,0,0,1,1,1,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,2,3,2,5,99999997,2,1,3,2,5,2,4,3,5,1,2,4,1,2,1,99999997,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€65.000 - €79.999,60,55 t/m 70,Middle
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,3,99999997,3,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,I'd rather not say,63,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Equally shared in decision makings,10.000-19.999,30-39 km,1-3 times per week,Public road,0,0,1,1,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,3,2,3,5,3,2,3,3,3,2,3,4,3,3,3,3,2,2,1,2,Car manufacturer(s),2,2,2 people,1 person,€50.000 - €64.999,22,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,"Yes, electric car(s)",99999997,Other(s) in the household,I don't know,Less than 10 km,1 time per month,Public road,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€20.000 - €34.999,30,25 t/m 34,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,3,Myself,10.000-19.999,40-49 km,2-4 times per month,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,3,4,2,3,4,2,3,4,3,4,3,3,2,2,3,2,3,4,2,3,2,4,Car dealer(s),2,4,1 person,No people,€35.000 - €49.999,48,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,4,2,I would never buy an EV,3,3,4,2,5,3,2,3,4,2,2,2,4,1,2,2,1,2,1,2,1,3,2,3,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,45,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,1,2,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,1,0,1,1,1,1,0,0,0,1,1,1,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,2,I would never buy an EV,2,4,2,99999997,2,2,1,1,4,99999997,99999997,3,1,2,3,1,2,1,1,1,1,99999997,1,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,53,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,3,2,No,1,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,3,1,"If I had an EV, it would be my only car",2,4,3,3,2,3,3,3,4,4,4,4,2,4,5,2,3,3,3,3,2,3,3,3,"Newsarticles (newspapers, tv and websites)",4,3,1 person,No people,€19.999 or less,52,45 t/m 54,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,4,No,2,Myself,5.000-9.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,5,2,I would never buy an EV,3,4,4,3,4,2,2,2,1,3,3,2,3,2,4,4,2,2,3,2,2,1,2,1,"Family, friends, colleagues",2,4,3 people or more,No people,€110.000 or more,22,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,4,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,3,2,I don't know,3,3,4,99999997,3,99999997,2,2,3,3,99999997,2,3,2,3,2,2,2,2,99999997,2,99999997,2,1,"Family, friends, colleagues",3,3,3 people or more,No people,€80.000 - €94.999,55,55 t/m 70,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,No,1,Equally shared in decision makings,30.000-39.999,30-39 km,1-3 times per week,Own driveway/carport/garage,1,1,0,1,0,1,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,1,2,1,1,1,2,1,3,1,1,3,1,1,2,1,1,1,2,1,1,"Family, friends, colleagues",1,5,2 people,No people,€50.000 - €64.999,57,55 t/m 70,Middle
Female,Bayern,South Germany,Realschule,Don't know / no opinion,1,4,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,3,1,I don't know,2,3,4,4,4,99999997,99999997,3,2,4,2,99999997,99999997,2,2,1,99999997,4,2,99999997,99999997,99999997,1,2,Car manufacturer(s),3,3,2 people,No people,€110.000 or more,58,55 t/m 70,Middle
Female,ThÃ¼ringen,Central Germany,Realschule,AlternativeFar Deutschland (AfD),1,2,"Yes, electric car(s)",1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,2,2,2,2,2,1,2,3,3,3,1,2,1,1,2,1,3,1,3,1,2,Car dealer(s),3,3,3 people or more,No people,€50.000 - €64.999,64,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),99999997,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,0,1,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",99999997,3,3,99999997,3,99999997,99999997,2,2,2,99999997,2,99999997,2,2,2,99999997,2,2,99999997,2,99999997,99999997,99999997,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,59,55 t/m 70,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Myself,10.000-19.999,50-99 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,1,1,2,1,1,1,1,2,1,1,1,1,2,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,3,3 people or more,No people,€50.000 - €64.999,41,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,2,2,No,2,Myself,5.000-9.999,10-19 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,4,3,2,2,2,2,4,2,1,2,2,3,2,2,2,3,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,2 people,€19.999 or less,32,25 t/m 34,Low
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,I don't know,1,Myself,10.000-19.999,30-39 km,Several times biannually,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,99999997,99999997,99999997,4,4,99999997,4,1,1,99999997,2,2,2,2,99999997,2,2,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,68,55 t/m 70,Middle
Male,Berlin,Eastern Germany,Realschule,Prefer not to state,1,2,No,1,Myself,20.000-29.999,10-19 km,Rare/never,Public road,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,99999997,99999997,4,99999997,99999997,99999997,2,99999997,2,99999997,99999997,99999997,"Family, friends, colleagues",3,3,1 person,1 person,€35.000 - €49.999,34,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,2-4 times per month,Own parking space in  shared common area,0,1,0,0,0,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,5,1,I would never buy an EV,4,1,2,99999997,5,2,1,5,3,1,1,1,1,1,99999997,1,1,5,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,4,2 people,No people,€35.000 - €49.999,38,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,Realschule,Prefer not to state,5,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,1,99999997,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,1,5,99999997,99999997,99999997,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",5,3,2 people,No people,I'd rather not say,54,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,1,1,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,4,3,4,2,2,3,2,3,3,99999997,2,2,2,3,2,1,2,1,99999997,99999997,99999997,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,1 person,No people,€19.999 or less,48,45 t/m 54,Low
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),2,3,No,1,Equally shared in decision makings,30.000-39.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,1,1,1,1,1,0,1,0,0,0,0,0,0,1,1,1,1,1,0,0,1,1,0,0,0,0,1,0,0,0,1,1,0,1,1,1,1,0,1,1,0,0,3,2,I would never buy an EV,3,3,3,2,2,2,2,2,1,3,99999997,2,1,1,1,1,1,3,1,1,1,99999997,1,1,Car dealer(s),3,3,2 people,4 people,€35.000 - €49.999,28,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),99999997,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,99999997,4,4,4,4,4,4,4,99999997,4,3,3,99999997,2,3,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,2,2 people,2 people,€50.000 - €64.999,36,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Die Linke,1,3,No,2,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,1,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,2,3,2,3,2,2,2,2,3,2,2,2,2,2,2,3,2,2,3,Car dealer(s),2,2,2 people,1 person,€65.000 - €79.999,30,25 t/m 34,High
Male,Hessen,Central Germany,Hauptschule,Die Linke,5,2,No,99999997,Myself,1.000-4.9999,20-29 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,44,35 t/m 44,Low
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,1,1,0,0,0,1,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,4,4,4,4,4,Car manufacturer(s),3,1,2 people,2 people,€50.000 - €64.999,28,25 t/m 34,Middle
Male,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,5,2,No,1,Equally shared in decision makings,5.000-9.999,40-49 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,3,3,2,3,3,3,3,4,2,2,3,2,2,3,2,3,3,3,2,2,"Another source, not mentioned in this list",3,3,2 people,No people,€35.000 - €49.999,62,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, electric car(s)",2,Myself,20.000-29.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,1,2,1,2,1,1,2,1,2,1,2,1,2,2,1,2,1,1,2,3,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,2,2 people,2 people,€35.000 - €49.999,37,35 t/m 44,High
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),99999997,2,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,20,18 t/m 24,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, electric car(s)",4,Myself,10.000-19.999,20-29 km,1-3 times per week,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,2,2,3,2,1,4,3,1,2,2,1,1,3,2,2,2,2,1,4,3,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,1 person,€19.999 or less,27,25 t/m 34,Middle
Female,Bayern,South Germany,Realschule,Prefer not to state,99999997,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,1,0,0,0,1,0,1,1,0,0,2,2,I don't know,3,3,4,5,1,4,2,2,1,2,1,2,3,3,2,2,1,2,2,4,2,4,2,2,Car dealer(s),3,3,2 people,No people,€19.999 or less,35,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,1,2,No,2,Myself,5.000-9.999,10-19 km,1 time per year,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be my only car",3,3,4,3,4,4,2,1,5,4,5,2,2,4,5,1,3,1,1,1,1,3,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,64,55 t/m 70,Middle
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Public road,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,3,2,5,5,2,2,5,5,5,2,1,4,5,3,3,5,1,4,1,3,3,1,Car manufacturer(s),3,4,2 people,No people,€50.000 - €64.999,35,35 t/m 44,Middle
Male,Hamburg,North Germany,Realschule,No party,2,2,No,99999997,Myself,5.000-9.999,10-19 km,Rare/never,Public road,1,0,0,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,3,3,3,4,4,2,3,3,4,2,2,4,2,3,99999997,3,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€20.000 - €34.999,45,45 t/m 54,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,3,"Yes, plug-in hybrid car(s)",5,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,1,1,0,0,0,1,0,1,1,0,0,3,2,I would never buy an EV,2,4,5,4,4,4,5,2,1,3,3,1,1,1,3,1,1,2,1,3,1,1,1,1,Car dealer(s),4,3,2 people,No people,€20.000 - €34.999,68,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),4,2,No,1,Myself,1.000-4.9999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",2,4,2,2,3,2,1,2,3,3,1,1,1,1,4,1,2,3,2,1,1,1,1,1,Car dealer(s),3,4,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,99999997,3,3,3,3,3,3,3,3,3,99999997,3,99999997,2,3,2,99999997,3,99999997,99999997,99999997,99999997,99999997,4,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,66,55 t/m 70,Middle
Male,Niedersachsen,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,3,3,3,4,2,2,3,2,4,4,2,4,1,4,2,99999997,2,1,3,1,3,2,2,Car dealer(s),3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Low
Female,Bayern,South Germany,Hauptschule,Freie Demokratische Partei (FDP),1,2,"Yes, electric car(s)",4,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,2-4 times per month,Public road,1,1,0,1,0,0,0,1,0,0,1,0,0,0,1,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",3,4,4,3,4,3,3,2,3,4,3,2,1,3,4,4,3,3,2,3,4,3,4,3,Car manufacturer(s),4,1,3 people or more,1 person,€19.999 or less,19,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,4,5,3,5,3,2,2,5,5,4,2,4,4,5,3,4,5,3,4,2,4,4,5,"Newsarticles (newspapers, tv and websites)",3,2,2 people,1 person,€19.999 or less,33,25 t/m 34,Middle
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,2,Myself,20.000-29.999,30-39 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,5,4,4,5,4,3,2,3,3,4,4,3,4,5,4,4,5,4,4,4,5,5,Car dealer(s),2,2,2 people,2 people,€50.000 - €64.999,36,35 t/m 44,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,2,4,3,1,4,5,5,2,1,3,2,4,1,2,1,1,1,1,4,1,2,"Another source, not mentioned in this list",4,2,3 people or more,No people,€50.000 - €64.999,54,45 t/m 54,High
Female,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,2,2,No,1,Other(s) in the household,Less than 1.000 km,Less than 10 km,1 time biannually,Public road,1,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,3,2,2,2,2,2,3,2,2,2,2,4,2,1,1,1,3,3,2,2,2,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€20.000 - €34.999,62,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),5,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Public road,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,5,1 person,No people,€19.999 or less,65,55 t/m 70,Middle
Male,Hessen,Central Germany,Fachhochschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,20.000-29.999,50-99 km,4-5 times per week or more often,Parking in shared common area without individual parking space,1,1,0,1,0,0,1,1,0,0,1,0,0,0,1,1,0,1,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,3,3,2,4,2,2,2,2,3,5,2,1,2,2,2,3,3,1,1,2,2,2,Car dealer(s),2,1,1 person,No people,€35.000 - €49.999,30,25 t/m 34,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),99999997,2,No,1,Myself,5.000-9.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,99999997,99999997,2,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,I'd rather not say,56,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,5.000-9.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",2,3,3,2,2,2,2,3,2,2,3,3,2,3,3,2,2,3,3,2,3,3,3,3,Car manufacturer(s),2,2,1 person,No people,€35.000 - €49.999,28,25 t/m 34,Middle
Female,Bayern,South Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, electric car(s)",2,Equally shared in decision makings,5.000-9.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,4,2,2,2,3,4,3,2,2,2,2,2,2,3,2,4,4,3,3,3,"Family, friends, colleagues",3,2,2 people,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Female,Saarland,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,5.000-9.999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,99999997,3,4,99999997,2,5,4,99999997,1,3,3,4,3,99999997,99999997,99999997,99999997,1,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,56,55 t/m 70,Middle
Female,Sachsen-Anhalt,Eastern Germany,Grundschule,Die Linke,2,3,No,1,Equally shared in decision makings,20.000-29.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,5,2,I would never buy an EV,5,1,1,1,3,3,2,2,1,1,1,3,3,1,5,1,1,3,1,3,2,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,4,2 people,No people,€65.000 - €79.999,61,55 t/m 70,Low
Female,Sachsen,Eastern Germany,Realschule,Was not allowed to vote (yet),99999997,1,No,1,Other(s) in the household,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s)",5,Equally shared in decision makings,40.000-49.999,30-39 km,1-3 times per week,Own parking space in  shared common area,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,1,1,0,1,0,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,5,2,2,3,3,2,1,5,3,2,1,2,3,1,2,3,1,4,1,2,2,3,Car manufacturer(s),2,3,2 people,No people,€20.000 - €34.999,18,18 t/m 24,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,I don't know,99999997,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,I don't know,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,I'd rather not say,44,35 t/m 44,Low
Male,Schleswig-Holstein,North Germany,Hauptschule,No party,1,3,No,1,Myself,10.000-19.999,40-49 km,1-3 times per week,Public road,1,1,1,1,0,0,1,0,0,0,1,0,0,0,0,1,1,1,0,0,1,0,0,1,1,0,0,0,0,1,0,0,1,1,0,1,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",4,4,3,99999997,1,99999997,99999997,2,2,4,2,1,1,1,2,1,2,1,1,3,2,1,2,1,"Newsarticles (newspapers, tv and websites)",5,2,2 people,No people,€35.000 - €49.999,29,25 t/m 34,Low
Male,Mecklenburg-Vorpommern,North Germany,Hauptschule,Die Linke,99999997,2,No,4,Other(s) in the household,20.000-29.999,30-39 km,4-5 times per week or more often,Own parking space in  shared common area,0,1,1,1,0,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,3,1,1,5,2,1,5,3,2,1,99999997,1,2,1,1,99999997,3,99999997,1,1,1,1,1,Car manufacturer(s),2,5,3 people or more,No people,€20.000 - €34.999,55,55 t/m 70,Low
Male,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,3,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,1,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,3,4,3,4,4,1,1,1,3,3,1,1,1,2,1,1,1,1,3,1,3,1,1,"Family, friends, colleagues",2,3,3 people or more,No people,I'd rather not say,26,25 t/m 34,Middle
Male,Bayern,South Germany,Hauptschule,Die Linke,1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,2,"If I had an EV, it would be my only car",2,5,5,3,2,2,1,1,5,5,3,2,1,1,4,2,1,1,1,3,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€50.000 - €64.999,65,55 t/m 70,Low
Male,Niedersachsen,North Germany,Hauptschule,Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s)",1,Equally shared in decision makings,10.000-19.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,1,0,0,4,2,I would never buy an EV,3,3,5,5,5,3,3,3,1,3,3,1,1,1,99999997,1,99999997,5,1,1,1,3,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,67,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,5,1,No,1,Myself,Less than 1.000 km,I don't know,Rare/never,Other,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,1,1,1,1,1,3,1,1,1,1,99999997,2,99999997,1,1,99999997,1,1,1,1,1,1,Car dealer(s),3,3,1 person,No people,€19.999 or less,37,35 t/m 44,Low
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,20.000-29.999,10-19 km,Rare/never,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,2,3,3,4,2,3,2,3,1,3,3,2,3,3,2,2,2,3,2,3,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,No party,1,2,No,1,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Public road,1,1,1,1,0,1,1,0,0,1,1,0,0,0,1,1,0,1,0,1,1,0,0,1,1,1,0,0,0,1,0,0,0,0,1,0,1,1,0,1,1,0,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,2,3,3,2,3,3,2,3,4,2,3,3,4,3,3,3,4,3,2,3,4,2,3,Car manufacturer(s),2,2,3 people or more,No people,I'd rather not say,22,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Bündnis 90/Die Grünen,3,3,No,1,Myself,10.000-19.999,10-19 km,1 time per year,Own driveway/carport/garage,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,3,3,2,2,3,2,2,4,2,2,3,2,4,3,2,3,2,4,3,2,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,3 people or more,No people,€50.000 - €64.999,33,25 t/m 34,Low
Female,Bayern,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,I don't know,1,Myself,I don't know,Less than 10 km,1-3 times per week,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,99999997,3,3,3,5,99999997,99999997,99999997,4,99999997,4,4,3,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,3,"Family, friends, colleagues",3,3,2 people,1 person,€20.000 - €34.999,21,18 t/m 24,Low
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,4,No,4,Other(s) in the household,40.000-49.999,20-29 km,1 time per month,Public parking garage/underground parking,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,1,4,2,1,3,2,1,1,1,3,4,4,1,2,2,2,3,3,3,3,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,4 people,€35.000 - €49.999,32,25 t/m 34,Middle
Female,Schleswig-Holstein,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,99999997,Equally shared in decision makings,50.000 or more,30-39 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,0,1,0,1,1,1,1,0,0,0,1,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,2,4,4,4,4,3,4,3,2,4,3,3,3,5,2,4,3,5,4,3,3,Car dealer(s),3,3,3 people or more,No people,€95.000 - €109.999,18,18 t/m 24,Middle
Male,Schleswig-Holstein,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,3,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,3,2,4,5,5,2,4,3,4,5,99999997,99999997,5,2,99999997,4,2,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,2 people,No people,€20.000 - €34.999,51,45 t/m 54,Low
Female,Bayern,South Germany,Realschule,Prefer not to state,3,2,No,1,Myself,40.000-49.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,3,2,3,1,1,1,1,4,1,4,2,2,2,3,4,4,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€19.999 or less,30,25 t/m 34,Middle
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,20.000-29.999,50-99 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,5,1,I would never buy an EV,5,1,1,1,5,4,3,1,3,4,2,3,1,3,3,2,4,5,3,3,2,1,1,1,Car dealer(s),3,3,1 person,No people,€35.000 - €49.999,54,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Was not allowed to vote (yet),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,30-39 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,1,2,2,2,2,2,1,1,1,1,1,1,2,2,2,2,2,2,3,2,2,3,"Newsarticles (newspapers, tv and websites)",1,1,3 people or more,1 person,€50.000 - €64.999,28,25 t/m 34,Low
Female,Hamburg,North Germany,Hauptschule,Die Linke,3,2,No,99999997,Myself,1.000-4.9999,10-19 km,1-3 times per week,Public road,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",1,2,3,2,2,3,2,2,2,2,3,3,3,3,3,3,3,3,2,2,2,2,2,3,"Family, friends, colleagues",2,2,1 person,No people,€20.000 - €34.999,20,18 t/m 24,Low
Male,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, electric car(s)",3,Other(s) in the household,50.000 or more,50-99 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,I would never buy an EV,4,3,4,3,2,3,4,1,3,4,4,3,5,5,2,2,4,3,4,1,3,3,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,1 person,1 person,€110.000 or more,21,18 t/m 24,Middle
Male,Niedersachsen,North Germany,Hauptschule,No party,1,2,No,1,Myself,20.000-29.999,Less than 10 km,1 time per month,Public road,1,1,0,1,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,4,4,3,2,3,3,4,5,4,5,4,4,3,3,4,5,3,4,2,4,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,2 people,€19.999 or less,20,18 t/m 24,Low
Male,Schleswig-Holstein,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,2,No,1,Other(s) in the household,10.000-19.999,30-39 km,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,1,0,0,0,1,0,1,1,1,0,1,0,0,1,1,0,0,0,0,1,1,1,0,1,0,0,0,1,0,1,1,1,1,0,0,3,2,I would never buy an EV,4,2,2,1,4,5,1,2,2,3,2,2,1,1,2,1,1,1,1,2,1,99999997,1,2,Car manufacturer(s),3,3,3 people or more,2 people,€35.000 - €49.999,18,18 t/m 24,Middle
Male,Schleswig-Holstein,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,3,No,1,Equally shared in decision makings,20.000-29.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,3,2,5,5,3,2,1,4,1,1,5,4,5,2,1,1,1,3,1,1,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,2,3 people or more,No people,€35.000 - €49.999,48,45 t/m 54,Low
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,I don't know,I don't know,I don't know,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",5,5,2 people,No people,€20.000 - €34.999,44,35 t/m 44,Low
Male,Niedersachsen,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),5,1,I don't know,2,Myself,I don't know,30-39 km,2-4 times per month,Public road,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,1 person,No people,€19.999 or less,47,45 t/m 54,Low
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,5,5,4,4,3,4,4,4,4,4,3,4,3,4,4,4,4,3,3,3,3,Car manufacturer(s),3,2,2 people,2 people,€110.000 or more,42,35 t/m 44,High
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Don't know / no opinion,2,2,No,99999997,Equally shared in decision makings,I don't know,I don't know,I don't know,I don't know,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",2,2,2 people,1 person,I'd rather not say,32,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",3,3,4,4,3,3,3,3,2,3,3,2,3,3,3,2,3,3,3,2,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€35.000 - €49.999,60,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,1,No,2,Other(s) in the household,I don't know,I don't know,Rare/never,Public road,1,0,0,1,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,1,1,0,1,0,0,1,0,0,4,2,I don't know,2,4,1,1,5,2,1,4,5,5,2,99999997,1,2,1,4,1,1,1,2,1,1,1,1,"Family, friends, colleagues",2,4,3 people or more,No people,€50.000 - €64.999,21,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,3,No,1,Myself,10.000-19.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,99999997,99999997,2,99999997,4,2,1,3,99999997,2,99999997,2,3,2,2,3,2,2,2,2,1,2,"Newsarticles (newspapers, tv and websites)",2,3,2 people,No people,€65.000 - €79.999,30,25 t/m 34,Middle
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,3,"Yes, electric car(s)",3,Myself,40.000-49.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,4,4,4,4,4,4,4,4,4,Car dealer(s),3,2,3 people or more,2 people,€80.000 - €94.999,37,35 t/m 44,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,3,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,40-49 km,4-5 times per week or more often,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,1,1,2,3,1,2,2,1,1,2,3,2,2,3,3,1,2,1,2,4,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,3 people or more,No people,€65.000 - €79.999,21,18 t/m 24,Middle
Female,Sachsen-Anhalt,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,2,I don't know,3,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",99999997,2,2,2,3,3,2,2,2,2,1,1,1,1,2,2,1,2,2,1,2,1,2,2,Car manufacturer(s),1,2,1 person,1 person,€35.000 - €49.999,49,45 t/m 54,High
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,3,2,No,1,Myself,20.000-29.999,50-99 km,Rare/never,Parking in shared common area without individual parking space,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,50,45 t/m 54,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,20.000-29.999,50-99 km,1-3 times per week,Public road,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,3,4,4,4,4,1,3,1,3,3,2,1,1,1,1,1,1,1,1,1,1,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,5,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,Public road,1,0,0,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,1,1,1,1,1,1,99999997,99999997,1,1,1,1,1,1,1,1,1,3,1,5,"Newsarticles (newspapers, tv and websites)",1,5,1 person,No people,€20.000 - €34.999,66,55 t/m 70,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,3,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,3,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,4,4,3,3,3,3,4,"Another source, not mentioned in this list",3,3,2 people,1 person,€20.000 - €34.999,35,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),2,2,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,1,1,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,3,4,4,5,99999997,2,2,4,99999997,4,3,2,2,3,2,2,3,2,3,2,2,1,2,Car dealer(s),3,2,1 person,No people,€19.999 or less,60,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,3,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Public parking garage/underground parking,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,1,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,3,99999997,3,2,1,1,2,99999997,4,2,2,2,4,2,2,3,2,1,1,2,99999997,99999997,Car dealer(s),4,2,2 people,No people,€50.000 - €64.999,44,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,No,2,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,3,4,2,3,2,1,4,2,2,99999997,4,1,1,1,4,1,99999997,2,2,1,1,Car dealer(s),2,3,1 person,1 person,I'd rather not say,54,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Myself,20.000-29.999,30-39 km,1-3 times per week,Public road,1,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",2,4,4,4,5,5,2,2,4,3,4,2,1,3,4,2,2,2,1,4,1,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,4,1 person,1 person,€65.000 - €79.999,59,55 t/m 70,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),3,2,"Yes, electric car(s)",3,Other(s) in the household,5.000-9.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,4,2,4,3,2,3,3,5,4,4,4,4,3,3,3,4,4,3,3,5,5,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,2 people,€35.000 - €49.999,24,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,3,No,5,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,4,5,5,4,2,3,4,4,3,3,2,2,2,4,5,1,4,1,2,4,2,Car manufacturer(s),3,3,1 person,No people,€110.000 or more,42,35 t/m 44,High
Female,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,20-29 km,Rare/never,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,5,3,2,2,2,2,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Family, friends, colleagues",3,3,2 people,No people,I'd rather not say,65,55 t/m 70,Middle
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,4,2,"If I had an EV, it would be my only car",4,4,2,2,4,99999997,99999997,3,99999997,4,99999997,2,2,1,2,2,1,4,2,2,1,2,1,1,Car dealer(s),3,4,2 people,No people,€20.000 - €34.999,47,45 t/m 54,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,I don't know,Rare/never,Own parking space in  shared common area,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,99999997,3,99999997,99999997,99999997,99999997,3,99999997,3,99999997,99999997,99999997,99999997,2,4,2,2,2,2,99999997,2,2,2,2,"Another source, not mentioned in this list",3,4,1 person,No people,I'd rather not say,66,55 t/m 70,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,99999997,2,I don't know,3,99999997,2,2,3,3,2,2,3,3,2,2,3,2,2,2,2,2,1,2,2,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,56,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,2,I don't know,5,Myself,10.000-19.999,40-49 km,2-4 times per month,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",2,2,2 people,3 people,€35.000 - €49.999,33,25 t/m 34,Middle
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",2,Myself,30.000-39.999,40-49 km,4-5 times per week or more often,Own parking space in  shared common area,0,1,1,0,1,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,No people,€50.000 - €64.999,29,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Die Linke,1,3,No,99999997,Myself,5.000-9.999,40-49 km,I don't know,Own driveway/carport/garage,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,1,1,2,5,99999997,3,3,4,3,3,3,3,3,5,5,5,99999997,5,5,5,4,4,5,Car manufacturer(s),1,1,2 people,1 person,€50.000 - €64.999,38,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Prefer not to state,2,2,No,1,Other(s) in the household,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,3,2,2,2,3,1,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,Car dealer(s),3,3,2 people,No people,€19.999 or less,66,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,4,No,2,Other(s) in the household,10.000-19.999,10-19 km,1 time biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,3,2,3,2,4,3,2,4,2,2,2,2,2,1,1,4,2,1,2,2,1,3,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,No people,€35.000 - €49.999,26,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,3,Myself,10.000-19.999,40-49 km,1 time biannually,Own parking space in  shared common area,0,1,0,1,1,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,4,3,4,99999997,99999997,99999997,2,4,99999997,99999997,2,2,1,2,1,99999997,2,2,99999997,99999997,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€35.000 - €49.999,35,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",4,Myself,30.000-39.999,30-39 km,2-4 times per month,Parking in shared common area without individual parking space,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,4,3,3,3,4,3,3,2,1,2,2,3,3,5,3,2,2,2,2,3,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,1 person,€50.000 - €64.999,23,18 t/m 24,High
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,3,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,1,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",5,4,4,5,2,3,2,1,1,4,4,1,4,2,2,2,2,2,2,3,1,4,1,4,Car manufacturer(s),3,3,2 people,No people,€95.000 - €109.999,61,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Myself,50.000 or more,20-29 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,1,1,0,0,0,3,2,"If I had an EV, it would be my only car",3,4,4,3,99999997,99999997,99999997,4,2,99999997,99999997,99999997,2,2,3,2,2,4,2,5,99999997,99999997,99999997,99999997,"Family, friends, colleagues",4,2,1 person,No people,€20.000 - €34.999,31,25 t/m 34,High
Male,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",3,Other(s) in the household,5.000-9.999,10-19 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",1,2,2,1,2,2,1,1,2,1,1,2,1,2,1,2,3,1,2,1,1,3,1,1,"Family, friends, colleagues",1,2,2 people,2 people,€35.000 - €49.999,24,18 t/m 24,Middle
Female,Niedersachsen,North Germany,Realschule,Prefer not to state,2,2,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,1 time biannually,Parking in shared common area without individual parking space,1,0,1,1,1,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,4,99999997,3,2,2,99999997,4,4,99999997,2,2,3,4,2,2,3,2,99999997,2,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",4,3,2 people,No people,€20.000 - €34.999,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,4,No,2,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,0,1,1,0,1,1,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,3,1,1,3,3,3,3,3,99999997,1,1,3,99999997,99999997,99999997,99999997,99999997,1,2,2,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€35.000 - €49.999,48,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,Realschule,Other party:,1,3,No,1,Myself,20.000-29.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,1,0,0,1,0,1,0,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,2,4,4,4,4,3,4,4,4,3,3,4,2,2,4,4,2,2,3,3,4,Car manufacturer(s),2,3,2 people,No people,€35.000 - €49.999,45,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,3,No,2,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,3,3,4,2,3,2,1,2,3,2,3,3,3,2,2,4,1,1,2,3,1,2,Car manufacturer(s),3,3,2 people,2 people,€80.000 - €94.999,30,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,2,2,I don't know,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,1,0,0,0,1,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,99999997,99999997,2,4,99999997,3,2,4,99999997,99999997,2,2,1,3,2,2,2,1,2,2,99999997,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,1 person,No people,€19.999 or less,56,55 t/m 70,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time per month,Own driveway/carport/garage,0,1,1,1,0,0,1,1,1,1,1,1,0,0,0,1,1,1,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,"If I had an EV, it would be my only car",4,4,2,2,5,3,2,3,1,1,1,1,1,1,1,1,1,5,1,2,1,2,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,63,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,2,1,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Public road,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,3,3,3,5,3,3,3,3,3,2,3,3,3,4,2,3,3,3,3,3,3,3,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€110.000 or more,45,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time biannually,Public road,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,4,2,4,1,1,4,5,5,2,3,3,4,2,2,4,2,4,1,5,2,2,"Family, friends, colleagues",4,2,2 people,No people,€35.000 - €49.999,61,55 t/m 70,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,2,No,99999997,Other(s) in the household,I don't know,I don't know,I don't know,Own parking space in  shared common area,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,I don't know,2,5,3,2,3,4,2,2,2,3,99999997,1,2,2,4,4,3,2,4,99999997,99999997,2,1,2,Car manufacturer(s),3,4,2 people,2 people,€20.000 - €34.999,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Prefer not to state,4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,1,1,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,4,4,2,3,5,5,5,5,1,1,3,3,2,2,2,4,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,3,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,1,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,1,1,1,0,0,1,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,99999997,3,99999997,99999997,99999997,1,99999997,99999997,1,1,99999997,5,99999997,99999997,99999997,4,99999997,99999997,99999997,2,99999997,"Another source, not mentioned in this list",2,2,2 people,No people,€19.999 or less,68,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,2,No,2,Myself,5.000-9.999,20-29 km,Several times biannually,Public road,0,1,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,1,2,99999997,1,99999997,1,1,1,1,99999997,1,3,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€35.000 - €49.999,42,35 t/m 44,Middle
Female,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,99999997,Equally shared in decision makings,20.000-29.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,2,2,I don't know,3,4,4,4,4,3,3,3,3,3,5,4,3,3,3,2,3,3,2,2,3,3,3,3,Car dealer(s),3,3,3 people or more,1 person,€50.000 - €64.999,42,35 t/m 44,Middle
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,"Yes, plug-in hybrid car(s)",2,Equally shared in decision makings,40.000-49.999,100-199 km,1-3 times per week,Own driveway/carport/garage,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,3,4,4,3,3,4,3,3,2,1,2,1,1,4,2,3,1,2,1,2,"Family, friends, colleagues",3,3,2 people,No people,I'd rather not say,45,45 t/m 54,High
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,30-39 km,1-3 times per week,Own driveway/carport/garage,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,2,3,2,3,5,4,3,4,3,3,3,3,2,2,4,4,4,3,3,3,4,2,"Family, friends, colleagues",2,2,2 people,2 people,€50.000 - €64.999,31,25 t/m 34,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,I don't know,2,Myself,5.000-9.999,20-29 km,Several times biannually,Own parking space in  shared common area,0,1,0,1,0,1,1,1,0,0,1,0,0,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,0,3,2,I don't know,3,3,2,3,4,3,2,3,3,2,2,2,2,2,3,2,2,3,2,3,2,3,2,3,"Another source, not mentioned in this list",2,3,2 people,No people,€50.000 - €64.999,44,35 t/m 44,Middle
Female,Bremen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,3,No,1,Myself,5.000-9.999,10-19 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,2,2,1,2,2,5,3,1,2,3,1,1,3,1,5,1,3,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,52,45 t/m 54,Middle
Male,Sachsen-Anhalt,Eastern Germany,Realschule,AlternativeFar Deutschland (AfD),1,1,No,1,Myself,I don't know,I don't know,I don't know,Parking in shared common area without individual parking space,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,2,1,1,1,1,3,1,3,3,1,1,1,5,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,35,35 t/m 44,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Public road,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,2,1,I don't know,99999997,4,4,2,4,99999997,99999997,99999997,4,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,4,2,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€50.000 - €64.999,36,35 t/m 44,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,10-19 km,1 time per month,Public road,1,1,1,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,4,4,4,4,3,4,4,3,3,4,3,5,4,3,5,3,3,5,3,5,3,Car manufacturer(s),3,3,1 person,No people,€65.000 - €79.999,39,35 t/m 44,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,4,Myself,5.000-9.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,0,1,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,1,0,1,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,4,3,4,4,2,5,3,3,2,3,4,5,1,2,4,1,5,1,3,2,2,"Newsarticles (newspapers, tv and websites)",4,1,1 person,No people,€50.000 - €64.999,44,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,AlternativeFar Deutschland (AfD),2,3,No,1,Other(s) in the household,20.000-29.999,40-49 km,2-4 times per month,Public road,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,1,2,1,2,2,3,1,1,1,4,2,3,4,1,3,2,2,1,1,3,1,2,Car manufacturer(s),1,2,2 people,No people,€65.000 - €79.999,59,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),99999997,4,I don't know,5,Other(s) in the household,1.000-4.9999,10-19 km,4-5 times per week or more often,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,2,2,2,2,2,2,2,2,99999997,2,2,99999997,4,4,2,2,2,99999997,2,2,99999997,2,99999997,"Family, friends, colleagues",1,4,1 person,No people,I'd rather not say,40,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, electric car(s)",3,Myself,10.000-19.999,50-99 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,1,1,1,0,0,0,1,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,0,1,0,0,0,1,1,1,1,1,1,0,1,1,1,1,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,1,4,1,3,3,3,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,2 people,2 people,€110.000 or more,29,25 t/m 34,High
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Other(s) in the household,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,99999997,1,99999997,1,99999997,99999997,99999997,1,1,99999997,1,1,1,1,1,99999997,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€19.999 or less,34,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,2,No,1,Myself,30.000-39.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",3,3,5,2,2,1,1,5,1,4,2,1,4,3,4,1,1,1,1,3,1,3,1,2,"Another source, not mentioned in this list",4,2,1 person,No people,€50.000 - €64.999,34,25 t/m 34,Middle
Male,Bayern,South Germany,Grundschule,Christlich Demokratische Union Deutschlands (CDU),3,1,"Yes, plug-in hybrid car(s)",1,Myself,30.000-39.999,100-199 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,1,1,2,2,3,2,1,3,1,2,1,2,2,3,4,2,1,1,3,1,2,2,2,"Newsarticles (newspapers, tv and websites)",1,2,1 person,No people,€65.000 - €79.999,24,18 t/m 24,Low
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,3,No,2,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,1,1,0,0,0,0,0,0,1,1,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,2,2,"If I had an EV, it would be my only car",99999997,4,4,99999997,99999997,99999997,2,2,4,99999997,99999997,2,2,2,4,2,2,99999997,1,99999997,1,99999997,2,2,Car dealer(s),3,3,2 people,No people,€95.000 - €109.999,53,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,40-49 km,2-4 times per month,Own parking space in  shared common area,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,5,5,5,2,4,2,2,2,5,2,2,2,1,1,2,1,3,1,3,2,2,1,2,Car manufacturer(s),1,3,2 people,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Female,Bayern,South Germany,Fachhochschule,Die Linke,1,4,"Yes, plug-in hybrid car(s) and electric car(s)",5,Myself,40.000-49.999,50-99 km,1-3 times per week,Public road,1,1,0,0,0,1,0,1,1,0,1,0,0,0,0,1,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,1,2,4,3,4,3,4,5,3,3,3,4,3,3,3,4,3,4,3,3,3,4,"Family, friends, colleagues",2,1,1 person,2 people,€80.000 - €94.999,42,35 t/m 44,High
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,4,5,5,99999997,4,5,5,5,5,99999997,3,5,4,4,4,2,4,2,4,4,4,Car manufacturer(s),5,1,1 person,No people,€35.000 - €49.999,68,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,99999997,99999997,2,4,4,99999997,2,2,2,4,99999997,2,4,2,99999997,2,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,57,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,5,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,No people,I'd rather not say,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,20.000-29.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,1,1,0,0,0,1,1,1,0,1,1,0,0,0,0,1,0,0,0,1,1,1,0,1,1,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,4,3,3,2,2,3,2,2,2,2,2,4,2,4,3,2,2,3,3,3,3,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,28,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Bündnis 90/Die Grünen,5,1,No,99999997,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,4,2,99999997,99999997,2,99999997,99999997,4,2,2,1,5,99999997,99999997,99999997,99999997,99999997,1,4,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,3 people or more,1 person,€19.999 or less,36,35 t/m 44,Low
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,3,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,2-4 times per month,Public road,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,4,3,99999997,3,4,3,2,4,5,4,4,3,4,3,99999997,3,3,1,99999997,2,3,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€65.000 - €79.999,41,35 t/m 44,Middle
Female,Bayern,South Germany,Fachhochschule,Prefer not to state,4,1,No,3,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,2,I don't know,1,99999997,99999997,3,5,99999997,99999997,99999997,5,4,4,3,3,4,4,99999997,99999997,99999997,2,99999997,99999997,99999997,3,2,"Another source, not mentioned in this list",3,2,1 person,No people,I'd rather not say,50,45 t/m 54,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,2,I don't know,99999997,I don't know,40.000-49.999,I don't know,I don't know,I don't know,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,99999997,I don't know,2,1,1,2,3,2,2,2,1,2,2,2,2,1,2,2,2,2,2,2,2,2,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€35.000 - €49.999,27,25 t/m 34,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,1 time per year,Own parking space in  shared common area,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,99999997,1,1,5,3,99999997,99999997,5,1,1,5,1,3,3,1,99999997,1,1,1,1,Car dealer(s),3,5,2 people,1 person,I'd rather not say,27,25 t/m 34,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,2,Myself,30.000-39.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,3,2,4,3,2,1,2,3,2,1,2,2,2,3,3,2,2,3,2,3,3,Car manufacturer(s),2,2,2 people,No people,€35.000 - €49.999,27,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,1,Myself,1.000-4.9999,Less than 10 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,4,1 person,No people,€20.000 - €34.999,49,45 t/m 54,Middle
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,I don't know,10-19 km,I don't know,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,2,99999997,99999997,4,99999997,2,2,99999997,1,99999997,1,1,1,1,1,1,4,1,99999997,1,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,2 people,I'd rather not say,39,35 t/m 44,High
Male,Sachsen,Eastern Germany,Fachhochschule,Prefer not to state,2,3,No,2,Myself,5.000-9.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,3,4,4,4,2,3,4,3,4,2,99999997,2,4,99999997,99999997,3,99999997,99999997,1,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,€50.000 - €64.999,61,55 t/m 70,High
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,2,1,"Yes, electric car(s)",1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,1,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,1,2,3,2,4,2,4,2,4,2,3,3,2,3,4,2,4,2,4,2,3,5,5,Car dealer(s),5,1,1 person,2 people,€20.000 - €34.999,22,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,5,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,45,45 t/m 54,Low
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,4,4,4,5,4,4,3,3,2,3,4,4,4,4,3,4,4,2,Car manufacturer(s),2,3,1 person,1 person,€65.000 - €79.999,31,25 t/m 34,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,50-99 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,5,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,4,4,4,4,4,4,4,4,4,Car dealer(s),5,5,2 people,3 people,€95.000 - €109.999,29,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,20.000-29.999,50-99 km,4-5 times per week or more often,Own parking space in  shared common area,1,1,1,1,1,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,2,5,3,99999997,2,4,5,5,5,2,5,5,4,3,3,4,4,2,4,4,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,48,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,99999997,2,"If I had an EV, it would be my only car",2,3,4,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,2,2,4,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€35.000 - €49.999,59,55 t/m 70,Low
Female,Bayern,South Germany,Hauptschule,Bündnis 90/Die Grünen,5,1,No,1,I don't know,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,5,3,99999997,99999997,99999997,5,99999997,5,99999997,99999997,2,99999997,99999997,5,2,2,99999997,1,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,€19.999 or less,37,35 t/m 44,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,99999997,Myself,10.000-19.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,0,0,0,1,1,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,2,5,2,3,5,2,2,5,3,5,1,1,3,4,4,3,2,5,2,3,5,5,"Family, friends, colleagues",2,4,1 person,No people,€35.000 - €49.999,27,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,1,4,"Yes, electric car(s)",2,Equally shared in decision makings,20.000-29.999,100-199 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,1,1,1,1,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,2,3,3,4,3,4,3,2,4,3,2,3,2,3,1,3,1,3,1,2,2,Car manufacturer(s),1,2,3 people or more,2 people,€80.000 - €94.999,19,18 t/m 24,Middle
Female,Bayern,South Germany,Hauptschule,No party,2,2,I don't know,2,Myself,10.000-19.999,50-99 km,1-3 times per week,Public road,1,1,0,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,1,0,1,1,0,1,1,1,1,0,0,5,2,"If I had an EV, it would be my only car",5,4,4,1,3,1,1,1,1,1,1,3,3,1,3,1,1,2,1,1,1,1,1,1,Car dealer(s),1,4,3 people or more,No people,€20.000 - €34.999,42,35 t/m 44,Low
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,4,2,No,1,Other(s) in the household,I don't know,Less than 10 km,I don't know,Public road,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,1,0,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,0,0,1,0,0,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,4,99999997,99999997,1,1,1,1,5,4,5,2,2,2,2,2,1,2,1,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,57,55 t/m 70,Middle
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,3,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,1-3 times per week,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,2,2,2,3,3,2,1,3,4,2,3,2,1,5,1,2,3,4,2,1,4,2,Car dealer(s),2,3,1 person,No people,€19.999 or less,28,25 t/m 34,High
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),2,2,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Public road,1,0,1,1,1,1,1,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,3,3,3,2,3,4,3,3,3,3,4,3,3,4,2,3,2,4,3,2,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€80.000 - €94.999,40,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,2,No,1,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,3,4,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,2 people,No people,€50.000 - €64.999,32,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,100-199 km,1-3 times per week,Own driveway/carport/garage,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,0,1,0,1,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,3,2,4,4,3,1,1,3,2,2,2,2,4,2,2,2,2,3,1,4,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€110.000 or more,52,45 t/m 54,Middle
Female,Bayern,South Germany,Realschule,Prefer not to state,1,4,No,1,Myself,30.000-39.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,1,0,1,1,1,0,0,0,0,1,1,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,4,3,3,2,2,2,2,2,1,4,3,5,99999997,3,1,4,3,1,1,3,2,1,1,3,Car manufacturer(s),3,3,3 people or more,No people,I'd rather not say,25,25 t/m 34,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),2,3,"Yes, electric car(s)",4,Other(s) in the household,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,2,4,1,2,3,1,2,4,2,3,3,2,2,4,1,2,3,3,2,2,4,2,3,Car manufacturer(s),2,3,1 person,No people,€20.000 - €34.999,54,45 t/m 54,High
Female,Bayern,South Germany,Realschule,Prefer not to state,2,3,No,1,Myself,1.000-4.9999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,3,2,I don't know,2,4,2,2,4,2,1,2,5,4,3,2,1,1,4,2,3,2,2,99999997,99999997,3,1,1,Car dealer(s),3,3,2 people,1 person,€50.000 - €64.999,18,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,2,2,"Yes, electric car(s)",1,Myself,10.000-19.999,20-29 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,2,3,3,4,4,4,4,4,4,4,4,4,4,4,3,4,4,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,3 people or more,1 person,€65.000 - €79.999,43,35 t/m 44,High
Female,Saarland,Western Germany,Fachhochschule,Die Linke,1,2,No,1,Myself,5.000-9.999,50-99 km,2-4 times per month,Public road,1,0,0,1,1,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,0,1,0,0,1,0,0,0,1,1,0,1,0,1,1,0,1,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",2,3,99999997,99999997,99999997,99999997,1,1,3,99999997,3,4,1,1,99999997,99999997,99999997,99999997,1,1,1,3,99999997,1,Official governmental websites,3,3,1 person,No people,€35.000 - €49.999,58,55 t/m 70,High
Male,Bayern,South Germany,Hauptschule,Die Linke,1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,0,1,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,1,1,0,0,5,2,"If I had an EV, it would be my only car",3,3,3,2,1,3,1,1,4,4,4,1,1,1,4,2,1,1,1,3,1,1,1,1,"Family, friends, colleagues",3,4,2 people,No people,€50.000 - €64.999,65,55 t/m 70,Low
Male,Brandenburg,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,5,2,No,1,Myself,5.000-9.999,40-49 km,Several times biannually,Own driveway/carport/garage,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,3 people or more,No people,€50.000 - €64.999,52,45 t/m 54,High
Male,Bayern,South Germany,Hauptschule,Die Linke,1,2,"Yes, plug-in hybrid car(s) and electric car(s)",3,Other(s) in the household,10.000-19.999,30-39 km,1 time biannually,Public parking garage/underground parking,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,4,4,4,4,4,4,4,4,4,5,5,5,3,5,5,5,5,5,3,5,Car dealer(s),4,2,2 people,1 person,€65.000 - €79.999,24,18 t/m 24,Low
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,5,2,No,2,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,5,2,"If I had an EV, it would be my only car",3,4,4,3,2,3,2,2,2,3,99999997,4,1,2,2,1,1,3,4,99999997,1,1,99999997,1,Car dealer(s),3,3,1 person,No people,I'd rather not say,51,45 t/m 54,Middle
Male,Brandenburg,Eastern Germany,Hauptschule,Die Linke,2,4,No,1,Equally shared in decision makings,20.000-29.999,50-99 km,1 time per month,Own driveway/carport/garage,1,0,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,3,3,4,4,1,3,1,5,5,1,1,1,1,1,1,3,1,4,1,4,3,1,"Family, friends, colleagues",2,3,2 people,No people,€65.000 - €79.999,61,55 t/m 70,Low
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, electric car(s)",2,Myself,30.000-39.999,200 km or more,4-5 times per week or more often,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,3,5,4,4,4,4,4,4,4,3,3,4,4,4,4,4,1,2,2,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,1 person,No people,€80.000 - €94.999,39,35 t/m 44,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,5,2,No,1,Myself,1.000-4.9999,Less than 10 km,I don't know,Public road,1,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,3,3,5,3,4,4,99999997,3,4,99999997,99999997,99999997,2,1,2,2,99999997,4,4,99999997,1,2,99999997,3,Car manufacturer(s),3,4,1 person,1 person,€20.000 - €34.999,51,45 t/m 54,High
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),4,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,"If I had an EV, it would be my only car",99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,4,99999997,99999997,99999997,2,99999997,2,1,99999997,1,Car manufacturer(s),3,3,1 person,No people,I'd rather not say,41,35 t/m 44,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,3,No,99999997,Myself,20.000-29.999,50-99 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,2,2,3,3,1,3,2,3,2,1,2,2,1,2,1,3,3,1,2,4,4,3,3,"Another source, not mentioned in this list",3,3,2 people,No people,€35.000 - €49.999,28,25 t/m 34,Middle
Female,Bayern,South Germany,Realschule,AlternativeFar Deutschland (AfD),2,3,No,1,Myself,5.000-9.999,10-19 km,1 time biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,2 people,1 person,€65.000 - €79.999,39,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,1,Myself,5.000-9.999,10-19 km,Several times biannually,Own parking space in  shared common area,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,I would never buy an EV,99999997,1,2,2,5,3,5,5,1,3,5,1,1,1,5,1,1,1,1,1,1,1,1,1,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,38,35 t/m 44,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,1,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,1-3 times per week,Own driveway/carport/garage,1,0,0,1,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,1,2,3,3,3,2,2,3,2,3,2,2,3,3,3,3,3,2,2,2,3,2,3,"Family, friends, colleagues",1,2,2 people,No people,€35.000 - €49.999,50,45 t/m 54,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),1,3,No,3,Myself,5.000-9.999,20-29 km,1 time per year,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,1,1,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,2,4,1,2,4,4,2,2,1,2,2,1,2,4,1,1,1,3,2,2,"Family, friends, colleagues",3,3,2 people,1 person,€50.000 - €64.999,34,25 t/m 34,Middle
Female,Bremen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,1,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,3,4,2,3,4,3,4,2,4,3,4,3,4,2,4,5,2,2,2,3,2,1,3,1,"Newsarticles (newspapers, tv and websites)",3,2,3 people or more,No people,€35.000 - €49.999,22,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,1,1,0,1,0,0,1,1,0,1,1,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,I don't know,2,3,4,3,5,4,2,3,3,2,2,2,3,2,5,2,2,2,1,5,2,3,3,3,"Newsarticles (newspapers, tv and websites)",4,2,1 person,No people,I'd rather not say,50,45 t/m 54,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,3,1,No,1,Equally shared in decision makings,Less than 1.000 km,200 km or more,1 time per year,Public road,1,1,0,1,0,0,0,1,1,1,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,4,3,4,4,99999997,3,99999997,99999997,4,3,2,99999997,4,2,99999997,3,3,99999997,99999997,99999997,2,1,"Another source, not mentioned in this list",3,3,2 people,No people,€19.999 or less,30,25 t/m 34,Middle
Male,ThÃ¼ringen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,99999997,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,1 person,€35.000 - €49.999,38,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,2,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per year,Own driveway/carport/garage,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,1,0,1,0,1,0,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,2,3,3,3,3,4,4,2,2,2,2,4,2,2,3,2,4,2,3,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€65.000 - €79.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,1,2,No,2,Myself,1.000-4.9999,20-29 km,I don't know,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,99999997,99999997,99999997,3,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,1,99999997,99999997,99999997,99999997,99999997,2,99999997,1,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,52,45 t/m 54,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Prefer not to state,5,2,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,3,3,3,3,4,3,3,3,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,51,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,5,1,No,1,Myself,Less than 1.000 km,I don't know,I don't know,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,3,4,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,37,35 t/m 44,Middle
Male,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,2,No,99999997,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,1,I would never buy an EV,4,99999997,3,99999997,4,3,99999997,3,3,99999997,3,99999997,1,1,99999997,2,99999997,99999997,3,99999997,2,99999997,1,1,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,2,2,No,99999997,Myself,I don't know,I don't know,1 time biannually,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,99999997,2,I don't know,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,Car dealer(s),3,3,1 person,No people,I'd rather not say,46,45 t/m 54,High
Female,Sachsen-Anhalt,Eastern Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,1,2,No,3,Equally shared in decision makings,10.000-19.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,1,1,0,1,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,0,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,2,2,3,3,3,3,2,2,2,3,2,2,3,1,2,2,2,2,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,63,55 t/m 70,High
Male,Niedersachsen,North Germany,Realschule,Prefer not to state,1,4,"Yes, electric car(s)",4,Equally shared in decision makings,10.000-19.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,99999997,4,99999997,4,4,4,4,99999997,4,99999997,2,4,2,4,3,2,5,4,5,5,4,Car dealer(s),4,2,3 people or more,1 person,I'd rather not say,31,25 t/m 34,Middle
Female,Berlin,Eastern Germany,Hauptschule,Other party:,99999997,1,No,1,Equally shared in decision makings,I don't know,200 km or more,1 time per month,Public parking garage/underground parking,1,0,0,0,1,0,0,1,0,0,1,0,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,0,0,0,0,0,0,1,1,0,0,3,99999997,I don't know,99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),3,3,2 people,No people,€20.000 - €34.999,48,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,2,No,1,Equally shared in decision makings,I don't know,40-49 km,1 time per month,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",99999997,4,4,99999997,2,99999997,2,2,2,99999997,3,2,99999997,1,1,1,1,1,1,3,2,4,2,99999997,Car dealer(s),3,2,2 people,No people,I'd rather not say,62,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,99999997,4,4,3,4,5,5,99999997,4,4,2,5,99999997,2,3,2,4,1,99999997,2,4,Car manufacturer(s),3,3,2 people,No people,€110.000 or more,35,35 t/m 44,High
Female,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Other(s) in the household,5.000-9.999,10-19 km,1 time per month,Own parking space in  shared common area,1,1,0,1,0,0,1,1,0,0,1,0,0,0,0,1,1,1,0,0,1,1,1,0,1,0,0,0,0,1,1,1,1,1,0,0,1,1,0,1,0,1,0,0,0,3,2,I don't know,99999997,3,99999997,99999997,99999997,99999997,2,2,5,99999997,99999997,2,99999997,2,2,99999997,99999997,99999997,2,99999997,99999997,3,99999997,99999997,Car manufacturer(s),3,3,2 people,1 person,I'd rather not say,44,35 t/m 44,High
Male,Sachsen,Eastern Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,3,4,99999997,2,3,3,4,99999997,1,2,2,2,2,2,2,1,3,1,3,1,2,Car manufacturer(s),3,3,2 people,1 person,€35.000 - €49.999,46,45 t/m 54,High
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",3,Myself,5.000-9.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,5,4,4,2,4,2,3,5,5,2,4,2,3,4,2,3,5,2,4,1,4,2,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€80.000 - €94.999,28,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,No party,1,2,No,2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,1,0,0,0,0,1,1,1,0,1,1,0,0,1,1,0,0,0,0,0,1,0,0,1,1,1,0,1,1,1,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,3,1,2,2,2,3,4,3,2,99999997,1,4,1,1,2,1,4,1,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,2,2 people,1 person,€35.000 - €49.999,40,35 t/m 44,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,20.000-29.999,50-99 km,2-4 times per month,Public road,1,1,1,1,0,0,1,0,0,1,0,1,0,0,1,1,1,1,0,0,1,0,0,1,0,1,0,0,0,1,0,0,0,0,1,0,1,1,1,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,2,5,5,5,5,5,1,5,1,3,1,5,"Newsarticles (newspapers, tv and websites)",1,1,3 people or more,2 people,€80.000 - €94.999,32,25 t/m 34,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,3,Equally shared in decision makings,5.000-9.999,50-99 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,1,0,0,1,1,0,0,1,1,0,0,0,0,0,1,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,3,2,I don't know,2,2,3,3,2,2,2,2,2,3,3,2,2,2,2,3,3,3,2,2,2,2,2,3,Car dealer(s),3,3,3 people or more,No people,I'd rather not say,20,18 t/m 24,Middle
Male,Bayern,South Germany,Fachhochschule,Don't know / no opinion,2,3,No,1,Myself,20.000-29.999,10-19 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,3,3,3,3,4,3,3,3,3,3,3,3,3,99999997,3,3,99999997,2,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,I'd rather not say,48,45 t/m 54,High
Female,Bayern,South Germany,Hauptschule,Don't know / no opinion,1,3,No,2,Other(s) in the household,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,3,2,5,4,5,2,5,2,3,4,3,2,1,2,3,1,3,1,3,99999997,3,Car dealer(s),4,2,2 people,No people,€19.999 or less,54,45 t/m 54,Low
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Other party:,1,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,4,3,3,5,4,5,5,4,99999997,4,5,4,99999997,5,4,99999997,99999997,99999997,99999997,3,Car manufacturer(s),3,2,3 people or more,No people,€20.000 - €34.999,34,25 t/m 34,High
Female,Hessen,Central Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,1,1,0,1,1,0,1,0,0,0,1,0,0,1,1,0,0,1,0,1,1,1,1,1,0,3,2,I would never buy an EV,99999997,4,2,1,3,99999997,99999997,99999997,4,99999997,99999997,2,2,2,4,1,1,1,1,99999997,2,2,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,1 person,€19.999 or less,46,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,1,1,1,1,0,1,0,0,1,1,0,0,0,0,1,1,1,1,0,1,0,0,1,1,1,0,0,0,1,1,1,0,1,1,1,1,1,0,0,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,4,5,5,3,2,4,5,3,2,4,3,4,3,3,5,2,4,1,3,99999997,99999997,"Family, friends, colleagues",4,3,2 people,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,Rare/never,Own driveway/carport/garage,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,3,4,99999997,3,2,3,2,5,5,5,2,5,2,3,99999997,3,4,3,99999997,1,99999997,1,99999997,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Middle
Male,Sachsen,Eastern Germany,Realschule,Freie Demokratische Partei (FDP),5,2,No,1,Equally shared in decision makings,I don't know,I don't know,I don't know,Public road,0,1,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,3,2,1,1,1,2,3,3,1,1,2,1,1,1,1,1,1,3,1,1,"Another source, not mentioned in this list",1,5,2 people,No people,€20.000 - €34.999,47,45 t/m 54,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),99999997,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Public road,1,1,0,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,1,3,2,4,2,2,2,2,4,4,2,1,2,3,2,1,4,1,4,2,99999997,2,1,"Family, friends, colleagues",3,3,2 people,1 person,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Bayern,South Germany,Hauptschule,No party,99999997,3,No,2,Other(s) in the household,I don't know,I don't know,Rare/never,Public road,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,3,1,99999997,99999997,5,4,5,4,3,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,2,3,5,99999997,"Another source, not mentioned in this list",2,2,2 people,3 people,I'd rather not say,19,18 t/m 24,Low
Male,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",No party,1,2,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Own driveway/carport/garage,1,1,1,1,1,1,1,1,0,1,1,0,0,0,0,0,1,1,0,1,1,1,0,1,1,0,0,0,0,1,1,0,0,1,1,1,1,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,4,5,4,4,4,4,4,4,5,5,3,4,4,5,3,2,3,3,99999997,2,4,3,3,Car manufacturer(s),4,3,3 people or more,No people,€95.000 - €109.999,28,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,4,2,3,5,99999997,4,5,4,3,99999997,2,2,5,2,99999997,4,2,4,1,3,99999997,3,"Newsarticles (newspapers, tv and websites)",4,2,1 person,No people,€19.999 or less,56,55 t/m 70,High
Male,Brandenburg,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,2,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,3,3,3,1,1,1,3,3,2,1,1,3,2,1,4,3,3,3,3,1,1,Car manufacturer(s),3,2,2 people,No people,€20.000 - €34.999,67,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,3,"Yes, electric car(s)",4,Myself,20.000-29.999,50-99 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,2,1,2,3,4,1,2,2,1,3,99999997,3,3,2,4,3,4,2,3,3,4,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,No people,€65.000 - €79.999,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,4,I don't know,4,Equally shared in decision makings,Less than 1.000 km,20-29 km,1-3 times per week,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,99999997,99999997,"If I had an EV, it would be a supplement to a petrol or diesel car",3,1,3,2,3,3,3,4,3,5,1,2,3,1,3,5,2,3,2,4,4,2,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,3 people,€20.000 - €34.999,18,18 t/m 24,Middle
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,1,Myself,20.000-29.999,30-39 km,Several times biannually,Public road,1,1,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,1,1,0,1,0,0,0,0,0,1,0,1,1,1,0,1,0,1,0,1,1,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,3,2,2,3,2,2,2,1,3,1,2,1,1,2,3,3,4,1,3,1,1,1,1,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,29,25 t/m 34,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",2,Myself,1.000-4.9999,20-29 km,2-4 times per month,Parking in shared common area without individual parking space,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,2,4,3,4,4,4,3,3,3,3,3,3,3,4,2,3,4,3,2,4,4,"Family, friends, colleagues",2,3,1 person,1 person,€20.000 - €34.999,34,25 t/m 34,High
Male,Rheinland-Pfalz,Western Germany,Realschule,No party,2,2,I don't know,1,Equally shared in decision makings,10.000-19.999,10-19 km,Rare/never,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,99999997,2,I don't know,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,2 people,2 people,€35.000 - €49.999,37,35 t/m 44,Middle
Male,Niedersachsen,North Germany,Realschule,Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,4,1,3,3,1,5,5,5,4,3,4,5,3,5,5,1,4,2,5,99999997,99999997,Car dealer(s),4,2,3 people or more,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,2,"Yes, electric car(s)",2,Myself,Less than 1.000 km,10-19 km,1-3 times per week,Own parking space in  shared common area,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,1,3,2,4,2,2,2,2,2,2,3,3,3,2,2,2,2,2,1,2,2,3,2,"Family, friends, colleagues",1,2,1 person,1 person,€19.999 or less,52,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,1,2,"Yes, plug-in hybrid car(s)",4,Other(s) in the household,10.000-19.999,100-199 km,4-5 times per week or more often,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,3,2,1,4,3,2,1,2,3,2,1,3,3,2,1,2,1,1,3,2,2,2,"Family, friends, colleagues",2,2,2 people,2 people,€20.000 - €34.999,34,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, electric car(s)",5,Myself,5.000-9.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,0,1,1,0,0,0,1,0,0,1,1,0,0,0,0,1,1,0,0,0,1,1,0,1,1,0,0,0,0,0,1,1,1,0,0,0,1,1,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,4,3,2,1,2,2,2,1,3,2,3,2,2,1,2,2,4,3,2,2,2,1,Car dealer(s),1,2,2 people,2 people,€35.000 - €49.999,29,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,1,1,No,3,Myself,1.000-4.9999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,2,I would never buy an EV,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,1 person,€19.999 or less,56,55 t/m 70,Low
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,5.000-9.999,50-99 km,2-4 times per month,Own parking space in  shared common area,1,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,1,1,1,0,1,0,0,0,1,0,0,1,0,1,0,0,0,0,1,0,1,1,0,0,5,2,I would never buy an EV,5,1,3,99999997,3,1,2,3,1,1,1,1,99999997,1,2,1,1,99999997,1,99999997,1,1,1,1,Car manufacturer(s),1,5,2 people,3 people,€20.000 - €34.999,44,35 t/m 44,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Was not allowed to vote (yet),1,1,"Yes, plug-in hybrid car(s) and electric car(s)",1,Other(s) in the household,40.000-49.999,30-39 km,1 time biannually,Own driveway/carport/garage,0,0,1,1,0,1,1,1,0,0,1,1,0,0,0,0,0,1,0,0,0,1,0,0,1,1,0,0,0,0,1,0,1,0,0,1,0,1,1,1,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,3,4,3,3,4,3,3,2,3,2,2,3,3,3,3,2,3,3,2,3,4,Car dealer(s),2,2,1 person,No people,€19.999 or less,19,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Myself,5.000-9.999,20-29 km,Rare/never,Own driveway/carport/garage,1,1,0,1,1,0,1,0,0,1,0,0,0,0,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,1,1,1,0,0,3,2,I don't know,3,3,4,99999997,4,99999997,2,2,2,99999997,99999997,2,2,2,99999997,1,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,3 people or more,No people,€35.000 - €49.999,23,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),4,2,No,2,Myself,1.000-4.9999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,3,2,2,3,3,1,4,4,2,2,2,1,3,1,2,3,2,4,2,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,69,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,0,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,5,2,I would never buy an EV,4,3,4,1,5,1,1,1,5,4,1,1,1,1,4,1,1,5,1,4,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€50.000 - €64.999,32,25 t/m 34,High
Male,Bayern,South Germany,Realschule,Bündnis 90/Die Grünen,1,3,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,3,2,2,2,2,1,2,1,1,1,1,1,2,"Family, friends, colleagues",1,1,1 person,1 person,€35.000 - €49.999,34,25 t/m 34,Middle
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,2,1,I don't know,1,Other(s) in the household,I don't know,I don't know,I don't know,Own driveway/carport/garage,1,1,0,1,1,0,1,0,0,1,0,0,0,0,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,2,2,2,5,99999997,99999997,99999997,2,99999997,99999997,2,99999997,2,"Newsarticles (newspapers, tv and websites)",4,3,3 people or more,No people,€19.999 or less,40,35 t/m 44,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,5,1,No,4,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,"If I had an EV, it would be my only car",1,5,5,99999997,5,99999997,99999997,2,5,4,3,3,2,4,5,3,2,2,1,3,1,99999997,99999997,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,1 person,No people,€50.000 - €64.999,53,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Realschule,No party,4,1,No,2,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,99999997,5,5,5,5,5,5,5,1,99999997,2,4,4,99999997,5,5,99999997,99999997,2,2,2,"Family, friends, colleagues",3,2,3 people or more,No people,€19.999 or less,56,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",99999997,3,99999997,2,2,2,1,2,1,1,99999997,2,99999997,1,99999997,1,1,1,1,99999997,1,99999997,1,1,Car manufacturer(s),3,3,1 person,No people,€20.000 - €34.999,66,55 t/m 70,High
Female,Saarland,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,1,3,I don't know,1,Other(s) in the household,I don't know,10-19 km,Several times biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,4,3,3,3,2,3,3,4,4,4,4,4,3,4,4,3,4,4,3,3,3,4,3,Car dealer(s),3,3,2 people,1 person,€50.000 - €64.999,30,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,I don't know,Public road,1,1,1,1,1,0,1,0,1,1,0,0,0,0,1,1,1,1,1,0,1,0,0,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,1,1,0,0,1,2,I don't know,99999997,99999997,99999997,1,99999997,99999997,1,99999997,5,99999997,99999997,1,1,1,99999997,1,1,1,1,5,1,99999997,1,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,2 people,No people,€50.000 - €64.999,64,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,30.000-39.999,200 km or more,4-5 times per week or more often,Public road,1,0,1,1,1,1,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,0,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,3,1,3,3,1,1,3,2,3,2,1,5,1,1,1,1,1,1,3,2,2,Car dealer(s),2,2,2 people,1 person,€65.000 - €79.999,38,35 t/m 44,Middle
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,5,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,0,0,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,1,1,0,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,4,3,2,3,4,3,3,2,3,2,3,2,1,2,2,3,2,4,3,3,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€19.999 or less,37,35 t/m 44,High
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,3,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,40-49 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,4,2,3,4,1,2,3,3,1,4,5,2,3,2,1,3,4,3,5,3,5,3,"Family, friends, colleagues",2,1,2 people,2 people,€65.000 - €79.999,29,25 t/m 34,Middle
Male,Bremen,North Germany,Realschule,Was not allowed to vote (yet),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,5.000-9.999,20-29 km,1 time per year,Public road,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,1,1,1,1,1,0,1,0,1,0,0,0,0,0,1,0,1,1,0,0,0,0,1,1,1,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,5,4,4,2,2,2,3,3,3,2,2,1,3,2,2,2,3,1,1,1,3,2,2,Official governmental websites,3,2,1 person,No people,€35.000 - €49.999,50,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,2,No,99999997,Myself,10.000-19.999,10-19 km,2-4 times per month,Public road,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I don't know,99999997,3,2,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,3 people or more,5 people or more,I'd rather not say,63,55 t/m 70,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),3,3,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Parking in shared common area without individual parking space,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,5,2,I would never buy an EV,5,1,1,1,99999997,99999997,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",1,5,2 people,No people,€35.000 - €49.999,65,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,2,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,1,1,1,1,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,3,4,5,5,5,5,3,5,5,99999997,99999997,99999997,2,99999997,4,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,1,2 people,No people,€35.000 - €49.999,42,35 t/m 44,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,3,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,3,3,3,4,3,2,3,2,3,3,3,2,2,3,1,2,3,2,3,1,2,2,2,Car manufacturer(s),3,2,2 people,2 people,€50.000 - €64.999,33,25 t/m 34,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,"Yes, plug-in hybrid car(s)",3,Myself,5.000-9.999,30-39 km,1 time per month,Own parking space in  shared common area,0,0,1,1,0,0,0,1,0,0,1,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,2,99999997,"If I had an EV, it would be my only car",2,3,3,2,3,2,3,3,3,3,2,3,3,3,3,2,2,3,3,3,3,3,3,2,"Family, friends, colleagues",2,2,2 people,2 people,€20.000 - €34.999,53,45 t/m 54,Middle
Female,Bayern,South Germany,Hauptschule,Don't know / no opinion,99999997,1,I don't know,99999997,Myself,I don't know,I don't know,Rare/never,I don't know,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,I'd rather not say,45,45 t/m 54,Low
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,1,1,1,1,1,0,0,1,1,1,1,1,0,1,1,0,1,1,0,0,0,0,0,1,0,0,0,1,1,0,1,0,1,1,1,1,0,0,2,2,I don't know,3,4,4,4,3,3,99999997,4,2,2,99999997,2,2,1,3,99999997,2,4,1,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,26,25 t/m 34,High
Female,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,4,4,4,2,2,2,2,2,2,3,2,3,2,4,3,4,3,3,2,3,4,3,4,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,34,25 t/m 34,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),3,3,No,2,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Public road,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,1,1,1,1,0,1,1,0,0,1,0,0,0,0,1,1,0,0,1,1,1,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,99999997,99999997,5,99999997,99999997,2,4,4,4,2,2,2,4,1,1,2,1,99999997,99999997,1,99999997,2,"Family, friends, colleagues",3,2,2 people,No people,€20.000 - €34.999,63,55 t/m 70,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,€20.000 - €34.999,21,18 t/m 24,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),3,2,"Yes, electric car(s)",3,Other(s) in the household,20.000-29.999,40-49 km,1 time per year,Other,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,5,4,4,4,4,4,4,4,4,4,3,3,4,3,4,3,3,3,4,4,4,3,Car dealer(s),3,3,2 people,3 people,€65.000 - €79.999,35,35 t/m 44,Middle
Male,Sachsen-Anhalt,Eastern Germany,Fachhochschule,Die Linke,3,2,"Yes, electric car(s)",2,Other(s) in the household,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,3,2,2,4,2,3,3,3,3,3,3,3,3,3,1,1,2,3,3,2,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,2 people,€20.000 - €34.999,40,35 t/m 44,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),3,2,I don't know,99999997,Myself,50.000 or more,50-99 km,1 time per month,Parking in shared common area without individual parking space,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,1,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,3 people or more,4 people,€110.000 or more,44,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Die Linke,2,2,"Yes, electric car(s)",3,Myself,10.000-19.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,4,3,3,3,2,2,4,3,3,3,3,3,3,3,3,3,3,3,3,3,4,2,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,33,25 t/m 34,High
Male,Hessen,Central Germany,Realschule,Die Linke,1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,40-49 km,1 time per month,Public road,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,0,1,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,1,3,3,2,1,3,2,1,1,1,4,2,1,3,3,1,5,1,1,1,1,1,1,Car dealer(s),5,5,1 person,No people,€35.000 - €49.999,59,55 t/m 70,Middle
Male,Bayern,South Germany,Hauptschule,Prefer not to state,1,3,No,2,Equally shared in decision makings,10.000-19.999,50-99 km,I don't know,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€19.999 or less,33,25 t/m 34,Low
Male,Sachsen,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,4,No,99999997,Myself,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,1,1,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,4,2,5,5,3,2,4,2,4,2,1,1,2,1,1,1,1,4,2,1,1,1,"Family, friends, colleagues",4,3,1 person,No people,€20.000 - €34.999,55,55 t/m 70,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),1,1,No,1,Myself,I don't know,I don't know,Rare/never,Other,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,0,0,0,0,1,0,0,1,0,0,99999997,2,I don't know,2,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,4,2,3,2,4,3,4,5,99999997,99999997,3,5,3,3,"Family, friends, colleagues",3,3,2 people,2 people,€20.000 - €34.999,28,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),2,3,"Yes, electric car(s)",99999997,Myself,10.000-19.999,20-29 km,2-4 times per month,Public road,0,1,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,2,2,3,4,4,2,3,3,3,3,99999997,4,3,2,3,1,4,5,1,2,2,3,"Family, friends, colleagues",3,1,2 people,No people,€35.000 - €49.999,19,18 t/m 24,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,99999997,3,No,1,Myself,40.000-49.999,40-49 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,3,2,I don't know,99999997,3,3,99999997,99999997,3,99999997,2,3,99999997,99999997,3,3,99999997,99999997,2,2,2,2,99999997,2,2,2,2,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,47,45 t/m 54,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),3,2,"Yes, electric car(s)",3,Other(s) in the household,1.000-4.9999,20-29 km,1-3 times per week,Other,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,3,2,2,3,2,3,3,3,2,3,2,3,4,3,3,4,4,3,3,3,3,3,"Family, friends, colleagues",3,1,1 person,1 person,€20.000 - €34.999,43,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,3,2,No,1,Myself,5.000-9.999,I don't know,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,41,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,40.000-49.999,30-39 km,1 time per month,Public road,1,0,0,1,0,1,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,4,3,1,1,1,1,1,1,4,3,3,1,2,1,3,1,1,1,1,1,1,1,1,1,Car dealer(s),2,3,2 people,No people,€20.000 - €34.999,57,55 t/m 70,Low
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",4,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,5,5,3,3,2,4,3,4,2,2,2,3,3,3,4,4,3,2,4,4,3,2,Car manufacturer(s),1,2,3 people or more,No people,€65.000 - €79.999,48,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Prefer not to state,1,2,I don't know,1,Equally shared in decision makings,10.000-19.999,10-19 km,Rare/never,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,3,2,I don't know,99999997,4,3,4,2,2,2,99999997,2,99999997,99999997,99999997,99999997,2,4,2,2,99999997,1,2,99999997,99999997,2,99999997,Car manufacturer(s),3,3,3 people or more,No people,€50.000 - €64.999,57,55 t/m 70,Middle
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Bündnis 90/Die Grünen,1,2,"Yes, electric car(s)",3,Myself,40.000-49.999,40-49 km,1 time per month,Own parking space in  shared common area,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,1,2,2,3,3,1,1,1,1,1,1,2,3,1,1,2,1,2,2,2,2,1,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,2 people,4 people,€95.000 - €109.999,31,25 t/m 34,High
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,5,1,I don't know,1,Other(s) in the household,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I don't know,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Social media (e.g. Twitter, Facebook, Instagram etc.)",4,5,2 people,No people,€19.999 or less,37,35 t/m 44,Low
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,4,No,1,Myself,50.000 or more,200 km or more,1-3 times per week,Own parking space in  shared common area,1,1,0,1,1,0,1,1,1,1,0,0,0,0,1,0,1,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,5,5,4,99999997,99999997,3,4,1,5,4,99999997,2,2,3,2,2,99999997,99999997,99999997,2,4,2,1,Car dealer(s),3,2,2 people,2 people,€50.000 - €64.999,35,35 t/m 44,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,2,2,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,3,3,99999997,99999997,3,99999997,3,3,99999997,3,99999997,99999997,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,57,55 t/m 70,Middle
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,5,3,No,4,Equally shared in decision makings,Less than 1.000 km,10-19 km,1 time per year,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,2,3,1,3,1,2,3,2,1,1,1,5,99999997,99999997,1,99999997,99999997,3,99999997,5,3,5,1,Car dealer(s),1,3,1 person,No people,I'd rather not say,22,18 t/m 24,Middle
Male,Sachsen-Anhalt,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,5,1,No,1,I don't know,Less than 1.000 km,I don't know,Rare/never,Public road,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,3,4,4,2,3,4,4,2,1,2,2,5,3,2,4,1,4,1,1,1,2,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€20.000 - €34.999,68,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,1 person,No people,€35.000 - €49.999,25,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),99999997,2,No,1,Myself,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,5,3,3,2,2,2,2,4,5,99999997,2,4,2,3,1,3,4,2,99999997,1,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),2,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,2,2,4,2,3,2,2,2,2,1,3,2,2,1,2,2,2,2,2,4,2,2,1,2,Car manufacturer(s),2,3,2 people,No people,€20.000 - €34.999,46,45 t/m 54,High
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Was not allowed to vote (yet),1,2,I don't know,1,Myself,1.000-4.9999,10-19 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,99999997,2,2,99999997,2,99999997,2,2,1,3,1,3,3,1,3,2,1,2,99999997,3,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,1,1 person,No people,€19.999 or less,27,25 t/m 34,High
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),4,2,"Yes, plug-in hybrid car(s)",4,Other(s) in the household,10.000-19.999,20-29 km,1 time biannually,Public road,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,1,I would never buy an EV,3,2,3,2,3,5,2,3,1,1,2,2,2,3,3,3,2,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",4,2,2 people,2 people,€20.000 - €34.999,21,18 t/m 24,Middle
Male,Rheinland-Pfalz,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,50-99 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",1,4,4,3,3,3,99999997,2,3,3,3,2,4,4,4,2,2,2,2,99999997,2,4,2,2,"Family, friends, colleagues",2,2,1 person,No people,€50.000 - €64.999,45,45 t/m 54,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Public road,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,2,1,2,3,2,1,2,2,1,3,2,1,2,3,3,3,2,1,3,2,1,2,"Another source, not mentioned in this list",2,2,1 person,1 person,€19.999 or less,43,35 t/m 44,Middle
Female,Hamburg,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,4,2,No,1,Myself,1.000-4.9999,I don't know,Rare/never,Public road,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,99999997,99999997,4,3,99999997,2,5,4,99999997,2,2,3,5,3,99999997,4,1,99999997,99999997,99999997,99999997,2,Car dealer(s),4,2,1 person,No people,€19.999 or less,60,55 t/m 70,Middle
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,20.000-29.999,20-29 km,Several times biannually,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,3,3,3,3,3,2,3,4,2,3,2,3,2,3,2,2,3,2,2,3,3,3,3,Car manufacturer(s),3,2,1 person,1 person,€19.999 or less,46,45 t/m 54,Middle
Male,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",No party,1,2,No,2,Myself,30.000-39.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,1,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,4,2,99999997,2,3,2,2,2,1,4,2,5,99999997,2,5,2,2,4,1,99999997,1,99999997,1,1,Car manufacturer(s),3,4,1 person,No people,€80.000 - €94.999,32,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,2,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,5,1,4,1,3,2,2,2,2,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,45,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,3,2,No,1,Myself,10.000-19.999,20-29 km,1 time biannually,Public road,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,4,4,4,2,2,2,4,4,4,2,2,2,4,2,2,3,2,3,1,2,99999997,3,Car dealer(s),3,3,1 person,No people,€19.999 or less,44,35 t/m 44,Middle
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Other(s) in the household,30.000-39.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",2,1,3,2,4,3,1,2,3,1,1,2,1,2,2,3,1,2,1,2,3,1,2,2,"Family, friends, colleagues",1,2,2 people,1 person,€50.000 - €64.999,22,18 t/m 24,High
Female,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,2,4,"Yes, plug-in hybrid car(s) and electric car(s)",2,Equally shared in decision makings,30.000-39.999,40-49 km,1-3 times per week,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,2,3,3,3,3,2,3,2,2,3,2,2,2,2,2,2,"Another source, not mentioned in this list",3,3,3 people or more,No people,I'd rather not say,47,45 t/m 54,High
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,1,3,No,3,Equally shared in decision makings,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,0,0,0,1,1,0,1,1,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,4,2,99999997,4,4,99999997,4,1,4,3,5,5,3,4,99999997,99999997,4,5,99999997,3,3,3,99999997,"Newsarticles (newspapers, tv and websites)",4,2,2 people,No people,€110.000 or more,52,45 t/m 54,High
Female,Schleswig-Holstein,North Germany,Realschule,Was not allowed to vote (yet),99999997,2,"Yes, plug-in hybrid car(s)",99999997,Myself,I don't know,I don't know,1-3 times per week,Own driveway/carport/garage,1,1,0,1,1,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,2,2,1,3,3,3,4,3,99999997,99999997,99999997,1,99999997,99999997,99999997,3,3,2,2,1,2,1,2,Car dealer(s),3,3,1 person,No people,€110.000 or more,18,18 t/m 24,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s)",3,Myself,5.000-9.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,3,2,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",2,2,2 people,1 person,€65.000 - €79.999,39,35 t/m 44,High
Female,Schleswig-Holstein,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Equally shared in decision makings,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,0,1,1,1,1,1,1,1,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,0,1,1,1,0,1,1,1,1,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,3,5,5,1,99999997,99999997,99999997,4,99999997,2,2,3,5,1,1,1,1,3,3,99999997,1,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,2 people,2 people,€35.000 - €49.999,30,25 t/m 34,Middle
Male,Hessen,Central Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Sozialdemokratische Partei Deutschlands (SPD),1,1,"Yes, plug-in hybrid car(s)",5,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,1,1,0,1,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,5,5,4,5,5,4,5,4,5,4,4,4,4,5,5,4,5,5,4,4,4,4,5,"Newsarticles (newspapers, tv and websites)",3,2,2 people,1 person,€65.000 - €79.999,46,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Freie Demokratische Partei (FDP),2,2,"Yes, plug-in hybrid car(s)",5,Myself,40.000-49.999,50-99 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,1,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,1,2,4,1,5,1,4,4,4,5,4,2,2,1,4,1,3,2,3,1,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,1,1 person,1 person,€95.000 - €109.999,37,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,4,2,I would never buy an EV,1,99999997,99999997,1,3,3,3,3,99999997,5,1,1,1,1,3,99999997,1,3,1,3,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€65.000 - €79.999,56,55 t/m 70,Middle
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,1,2,No,1,Myself,20.000-29.999,Less than 10 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,5,4,4,99999997,99999997,4,4,5,2,3,4,5,99999997,99999997,4,2,4,1,99999997,2,99999997,Car manufacturer(s),3,3,1 person,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Female,Niedersachsen,North Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,Own parking space in  shared common area,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,3,3,2,2,2,3,4,4,4,2,4,2,4,2,3,4,2,4,2,3,2,2,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,33,25 t/m 34,Middle
Male,Bremen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,1,No,3,Myself,I don't know,I don't know,I don't know,Public road,1,0,0,0,1,0,1,1,0,1,1,0,0,0,1,0,0,1,1,0,1,1,0,1,1,1,0,0,0,1,1,1,0,1,1,1,1,0,1,1,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,4,4,4,4,4,4,3,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,"Newsarticles (newspapers, tv and websites)",1,3,1 person,No people,€19.999 or less,27,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s)",3,Myself,30.000-39.999,50-99 km,1-3 times per week,Own driveway/carport/garage,0,1,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,2,2,2,2,2,2,3,3,1,2,3,3,4,1,1,2,2,2,1,3,2,"Newsarticles (newspapers, tv and websites)",1,1,2 people,1 person,€80.000 - €94.999,41,35 t/m 44,High
Female,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,No,1,Myself,10.000-19.999,10-19 km,1 time biannually,Parking in shared common area without individual parking space,1,1,1,1,1,1,1,0,0,1,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,4,2,2,2,2,3,4,2,2,3,2,5,3,2,2,1,3,2,2,1,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€20.000 - €34.999,45,45 t/m 54,High
Female,Sachsen-Anhalt,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),2,3,"Yes, plug-in hybrid car(s)",3,Myself,20.000-29.999,30-39 km,Several times biannually,Public parking garage/underground parking,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,1,0,1,0,0,0,1,1,0,0,0,0,0,0,1,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,1,2,2,2,1,3,4,2,1,2,1,2,2,2,3,1,3,3,4,2,1,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,2,1 person,1 person,€50.000 - €64.999,26,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Freie Demokratische Partei (FDP),2,2,"Yes, plug-in hybrid car(s)",2,Myself,10.000-19.999,20-29 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,0,1,0,1,0,0,1,1,0,0,0,0,0,1,1,0,1,0,0,1,0,0,1,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,4,5,4,4,4,5,4,4,2,2,4,4,4,4,4,4,4,5,4,3,4,"Newsarticles (newspapers, tv and websites)",2,2,2 people,1 person,€50.000 - €64.999,35,35 t/m 44,High
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",1,4,4,2,3,99999997,2,2,5,99999997,4,2,3,2,4,99999997,99999997,99999997,2,99999997,2,99999997,2,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Male,Hessen,Central Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",1,5,3,3,1,1,1,1,3,2,1,3,2,3,1,4,1,2,1,3,2,2,4,2,"Family, friends, colleagues",3,2,2 people,No people,€50.000 - €64.999,22,18 t/m 24,High
Male,Hamburg,North Germany,Hauptschule,Prefer not to state,2,2,"Yes, plug-in hybrid car(s)",4,Myself,10.000-19.999,30-39 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",3,1,4,3,2,3,2,2,4,2,4,3,3,1,3,3,1,3,5,2,3,4,2,4,Car manufacturer(s),2,3,1 person,1 person,€65.000 - €79.999,31,25 t/m 34,Low
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,3,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,1,1,0,1,1,1,1,0,0,1,1,1,1,0,1,1,0,1,1,1,1,0,0,0,0,0,1,1,1,1,1,1,1,1,1,0,1,1,0,0,5,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,2,2,2,1,2,3,3,1,1,2,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,1 person,€50.000 - €64.999,53,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",1,5,5,4,5,2,99999997,2,5,3,4,2,2,1,4,1,2,3,1,3,1,99999997,2,99999997,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€35.000 - €49.999,54,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Freie Demokratische Partei (FDP),2,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,20-29 km,1-3 times per week,Own driveway/carport/garage,1,0,0,0,0,0,1,0,1,1,0,0,0,0,1,0,1,0,1,0,1,0,1,1,1,0,0,0,0,1,0,0,1,0,1,0,0,1,1,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,4,5,4,4,5,4,4,5,4,5,4,4,5,4,4,5,4,5,4,4,5,5,"Newsarticles (newspapers, tv and websites)",2,2,2 people,1 person,€50.000 - €64.999,37,35 t/m 44,High
Female,Hessen,Central Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,I don't know,1,Other(s) in the household,5.000-9.999,10-19 km,Rare/never,Own parking space in  shared common area,1,1,0,1,1,0,1,0,0,1,1,0,0,0,1,1,1,1,1,1,0,0,0,1,0,1,0,0,0,1,1,1,0,0,1,1,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,99999997,3,99999997,99999997,4,99999997,4,99999997,2,4,2,4,99999997,3,99999997,2,99999997,2,2,99999997,4,Official governmental websites,3,2,1 person,No people,€19.999 or less,67,55 t/m 70,Middle
Female,Hamburg,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",2,Other(s) in the household,1.000-4.9999,10-19 km,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,"Family, friends, colleagues",2,2,2 people,2 people,€20.000 - €34.999,46,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,4,"Yes, plug-in hybrid car(s) and electric car(s)",1,Myself,10.000-19.999,50-99 km,1 time per month,Own driveway/carport/garage,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,1,1,1,1,0,1,0,1,1,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,5,5,5,5,5,2,1,3,3,5,2,4,2,3,2,3,3,2,5,1,99999997,2,2,Official governmental websites,4,2,2 people,No people,€110.000 or more,44,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Die Linke,2,2,No,2,Myself,10.000-19.999,30-39 km,4-5 times per week or more often,Public road,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,3,3,2,3,3,2,2,3,2,2,2,2,3,2,2,4,2,2,2,3,3,2,"Family, friends, colleagues",3,3,2 people,No people,€50.000 - €64.999,41,35 t/m 44,High
Female,Sachsen,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own parking space in  shared common area,1,1,1,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,1,3,2,3,3,1,3,1,1,3,99999997,1,2,3,1,1,1,1,3,1,1,1,1,"Another source, not mentioned in this list",3,4,1 person,No people,€19.999 or less,51,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,3,2,No,1,Other(s) in the household,I don't know,I don't know,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,57,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,1,1,0,1,1,0,1,1,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,I would never buy an EV,3,2,3,2,2,2,2,2,1,4,3,2,2,2,2,2,2,3,1,2,2,3,3,2,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,56,55 t/m 70,Middle
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,3,No,99999997,Equally shared in decision makings,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,3,2,3,2,2,2,3,3,2,3,3,3,3,3,3,4,3,3,3,2,3,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,34,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Prefer not to state,2,1,No,1,Myself,I don't know,Less than 10 km,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,52,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Was not allowed to vote (yet),2,1,No,3,Other(s) in the household,I don't know,Less than 10 km,Rare/never,Public road,1,1,1,1,0,1,1,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,2,3,3,3,2,2,3,2,3,2,2,2,2,2,2,2,2,2,2,2,3,3,3,"Newsarticles (newspapers, tv and websites)",2,3,2 people,2 people,€65.000 - €79.999,55,55 t/m 70,Middle
Male,Bayern,South Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",AlternativeFar Deutschland (AfD),3,2,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,99999997,I don't know,99999997,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,45,45 t/m 54,High
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",3,Myself,10.000-19.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,1,0,0,1,1,0,1,0,1,1,0,0,1,1,"If I had an EV, it would be my only car",1,1,4,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,2,Car manufacturer(s),2,2,3 people or more,No people,€65.000 - €79.999,54,45 t/m 54,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, electric car(s)",5,Myself,20.000-29.999,50-99 km,1 time per month,Own parking space in  shared common area,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,5,4,3,4,3,2,2,4,3,2,2,3,4,2,2,3,4,3,3,3,3,2,Official governmental websites,3,1,3 people or more,1 person,€95.000 - €109.999,51,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Don't know / no opinion,4,3,"Yes, electric car(s)",5,Other(s) in the household,I don't know,10-19 km,I don't know,Parking in shared common area without individual parking space,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,4,2,I would never buy an EV,2,3,4,5,99999997,3,1,3,5,99999997,3,3,5,4,5,5,5,5,2,3,2,2,2,2,"Family, friends, colleagues",1,3,1 person,1 person,I'd rather not say,26,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,2,No,1,Other(s) in the household,5.000-9.999,10-19 km,2-4 times per month,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,2,99999997,"If I had an EV, it would be my only car",2,4,4,3,2,3,3,2,3,2,3,2,3,4,3,4,3,99999997,99999997,3,3,99999997,3,99999997,Official governmental websites,3,3,2 people,No people,€19.999 or less,29,25 t/m 34,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,2,No,3,Myself,10.000-19.999,Less than 10 km,2-4 times per month,Public road,1,1,1,1,0,0,1,1,0,0,1,0,0,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,1,1,0,0,0,3,1,"If I had an EV, it would be my only car",2,4,4,2,5,3,3,4,3,4,3,2,4,2,3,3,1,4,1,4,1,3,3,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,1 person,No people,€50.000 - €64.999,56,55 t/m 70,Middle
Male,Bayern,South Germany,Fachhochschule,Freie Demokratische Partei (FDP),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,1 person,No people,€35.000 - €49.999,29,25 t/m 34,High
Male,Sachsen,Eastern Germany,Grundschule,No party,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,1 time per month,Public road,1,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,1,99999997,99999997,99999997,4,5,3,"Another source, not mentioned in this list",2,1,1 person,No people,€19.999 or less,25,25 t/m 34,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,2,2,2,2,2,2,2,2,1,1,3,2,2,2,2,1,2,2,2,2,2,Car manufacturer(s),2,2,1 person,1 person,€50.000 - €64.999,39,35 t/m 44,High
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,1,1,1,1,0,0,0,0,1,0,1,0,0,0,1,1,1,1,0,0,0,0,1,1,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,4,1,I don't know,2,3,3,3,3,99999997,2,2,5,4,3,2,1,2,3,2,99999997,4,2,3,2,3,3,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,1 person,€80.000 - €94.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,2,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Public road,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,3,99999997,2,2,4,99999997,2,2,2,2,3,2,2,4,2,3,2,2,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€65.000 - €79.999,26,25 t/m 34,High
Male,Mecklenburg-Vorpommern,North Germany,Fachhochschule,Die Linke,3,2,No,1,Myself,5.000-9.999,Less than 10 km,Rare/never,Own driveway/carport/garage,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",1,5,3,3,2,4,99999997,2,5,5,5,3,2,4,5,2,5,3,1,4,2,3,3,2,Car dealer(s),3,3,1 person,No people,€19.999 or less,55,55 t/m 70,High
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,1,0,1,1,1,1,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,1,1,1,1,0,1,0,1,1,0,0,1,2,I would never buy an EV,2,4,4,4,4,4,4,2,2,3,3,2,2,1,2,1,1,4,1,5,1,1,1,1,Car manufacturer(s),3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,2,No,1,Myself,5.000-9.999,20-29 km,Rare/never,Public road,1,0,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,5,2,I would never buy an EV,5,3,99999997,99999997,99999997,2,1,99999997,1,99999997,99999997,1,2,3,3,1,1,1,1,99999997,1,3,99999997,99999997,Car dealer(s),3,3,1 person,No people,€20.000 - €34.999,43,35 t/m 44,Middle
Male,Hessen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,"Yes, electric car(s)",2,Myself,40.000-49.999,40-49 km,4-5 times per week or more often,Own driveway/carport/garage,0,1,0,0,0,0,1,0,1,1,1,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,3,3,3,3,3,3,3,3,3,3,2,2,2,2,3,3,3,3,3,3,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,3 people or more,1 person,€95.000 - €109.999,37,35 t/m 44,High
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Equally shared in decision makings,10.000-19.999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,1,1,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,2,1,I don't know,2,3,4,5,5,3,3,2,2,3,1,2,3,1,3,2,2,3,2,3,1,3,1,2,Car manufacturer(s),3,3,2 people,1 person,€80.000 - €94.999,60,55 t/m 70,High
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Myself,30.000-39.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,5,5,99999997,4,99999997,99999997,3,4,99999997,99999997,3,2,3,99999997,2,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€110.000 or more,51,45 t/m 54,Middle
Male,Bayern,South Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,30.000-39.999,30-39 km,1 time per month,Own driveway/carport/garage,1,0,0,1,0,0,1,1,0,1,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,5,5,1,1,3,3,4,3,4,3,3,3,2,5,3,4,4,1,3,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,1 person,No people,€50.000 - €64.999,32,25 t/m 34,High
Male,Brandenburg,Eastern Germany,Fachhochschule,No party,1,3,No,1,Myself,20.000-29.999,50-99 km,1-3 times per week,Own parking space in  shared common area,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,2,3,2,2,1,1,1,1,3,1,3,1,1,1,1,1,2,1,1,1,2,2,1,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,4,1 person,No people,€35.000 - €49.999,56,55 t/m 70,High
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,2,Myself,20.000-29.999,30-39 km,1 time per month,Own parking space in  shared common area,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,1,0,0,0,2,1,"If I had an EV, it would be my only car",3,3,4,99999997,4,4,2,2,1,3,4,1,2,1,3,1,1,2,1,99999997,2,3,2,2,Car manufacturer(s),3,3,3 people or more,No people,€110.000 or more,56,55 t/m 70,Middle
Female,Hamburg,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,5.000-9.999,50-99 km,2-4 times per month,Public road,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,4,5,4,3,2,3,2,5,3,2,1,3,1,1,4,1,3,2,2,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,1 person,€50.000 - €64.999,48,45 t/m 54,Low
Male,Rheinland-Pfalz,Western Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, plug-in hybrid car(s)",1,Myself,50.000 or more,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,Car dealer(s),1,1,2 people,1 person,€65.000 - €79.999,53,45 t/m 54,Low
Male,Brandenburg,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,I would never buy an EV,5,99999997,3,2,3,1,1,1,1,2,1,2,1,1,2,2,2,2,1,1,1,2,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,67,55 t/m 70,High
Female,Bayern,South Germany,Realschule,Bündnis 90/Die Grünen,1,4,No,1,Myself,5.000-9.999,30-39 km,1 time per month,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,4,99999997,99999997,99999997,2,4,4,99999997,99999997,99999997,99999997,2,3,1,99999997,4,1,99999997,2,2,1,1,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,No people,€50.000 - €64.999,18,18 t/m 24,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,1,Myself,10.000-19.999,30-39 km,2-4 times per month,Public road,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,5,2,I would never buy an EV,2,3,4,4,4,4,3,2,3,2,4,3,1,2,2,2,3,4,2,3,3,2,2,1,"Family, friends, colleagues",3,4,2 people,No people,€110.000 or more,66,55 t/m 70,High
Female,Saarland,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,1,3,"Yes, electric car(s)",2,Myself,10.000-19.999,40-49 km,1 time biannually,Own driveway/carport/garage,1,1,0,1,1,0,1,0,0,0,1,0,0,0,0,1,1,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,1,1,0,0,1,1,"If I had an EV, it would be my only car",99999997,5,5,5,2,3,3,3,4,4,4,4,4,5,5,2,2,4,3,4,2,3,3,3,"Newsarticles (newspapers, tv and websites)",4,2,2 people,1 person,€95.000 - €109.999,32,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),99999997,2,No,1,Equally shared in decision makings,30.000-39.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,4,2,2,4,99999997,99999997,99999997,2,99999997,99999997,99999997,3,2,2,99999997,99999997,99999997,2,2,2,3,2,1,"Another source, not mentioned in this list",3,3,3 people or more,1 person,€20.000 - €34.999,46,45 t/m 54,Middle
Female,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,3,No,99999997,Equally shared in decision makings,5.000-9.999,20-29 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,4,4,3,2,1,4,2,2,1,2,1,1,1,1,1,1,1,1,1,1,1,Car manufacturer(s),3,3,2 people,1 person,€50.000 - €64.999,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,3,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,4,3,2,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,2 people,2 people,€80.000 - €94.999,46,45 t/m 54,Middle
Male,Sachsen,Eastern Germany,Fachhochschule,No party,2,2,No,1,Myself,10.000-19.999,50-99 km,2-4 times per month,Public road,1,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,5,2,I would never buy an EV,4,1,2,99999997,1,1,1,1,1,1,1,1,1,1,99999997,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,4,2 people,No people,€20.000 - €34.999,68,55 t/m 70,High
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,No,3,Myself,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,0,0,1,0,1,0,0,1,0,1,0,0,0,0,0,1,0,1,1,1,0,1,1,1,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,0,0,0,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,4,4,3,4,3,4,3,3,3,3,4,4,3,4,4,3,3,3,3,4,Car dealer(s),3,2,2 people,No people,€65.000 - €79.999,42,35 t/m 44,High
Female,Saarland,Western Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Public road,1,1,1,0,1,0,1,0,1,1,0,0,0,0,1,0,1,1,1,0,1,0,1,1,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,1,1,1,5,1,1,3,3,1,1,3,5,5,5,5,1,1,1,1,3,1,"Newsarticles (newspapers, tv and websites)",1,1,1 person,1 person,€19.999 or less,40,35 t/m 44,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Freie Demokratische Partei (FDP),1,2,No,1,Myself,20.000-29.999,20-29 km,2-4 times per month,Other,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,3,2,3,2,2,4,4,2,2,1,3,4,1,2,2,1,1,1,2,2,1,"Newsarticles (newspapers, tv and websites)",3,4,2 people,No people,€35.000 - €49.999,53,45 t/m 54,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,4,No,1,Other(s) in the household,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,4,3,1,2,2,1,4,4,3,2,3,1,3,2,1,1,1,4,1,2,2,2,"Newsarticles (newspapers, tv and websites)",2,2,3 people or more,1 person,I'd rather not say,18,18 t/m 24,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,No,4,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,1,1,1,0,1,1,1,1,0,1,1,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,0,0,3,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,4,4,2,2,2,3,4,2,2,2,2,2,2,2,2,2,1,4,3,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,1 person,4 people,€110.000 or more,50,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Prefer not to state,2,3,No,3,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,1,1,0,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,1,1,0,0,0,1,0,0,0,1,1,"If I had an EV, it would be my only car",2,4,3,3,3,3,3,2,2,3,3,3,2,3,3,2,2,3,3,3,3,2,4,3,Car manufacturer(s),3,2,2 people,2 people,I'd rather not say,50,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,3,2,"Yes, electric car(s)",4,Equally shared in decision makings,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,4,1,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,2,4,5,5,5,3,4,1,3,4,4,4,4,4,2,3,3,3,4,4,1,"Family, friends, colleagues",2,3,2 people,2 people,€35.000 - €49.999,18,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,Realschule,No party,99999997,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,3,99999997,99999997,4,99999997,99999997,3,3,3,4,2,99999997,3,3,2,2,99999997,3,99999997,2,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",4,3,1 person,1 person,€20.000 - €34.999,56,55 t/m 70,Middle
Male,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,3,No,1,Myself,20.000-29.999,40-49 km,2-4 times per month,Own driveway/carport/garage,0,0,1,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,4,4,4,99999997,99999997,3,99999997,2,4,2,99999997,1,2,1,99999997,2,1,2,1,3,2,2,Car dealer(s),3,3,2 people,No people,€110.000 or more,58,55 t/m 70,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Rare/never,Public road,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,5,2,I would never buy an EV,4,3,1,1,2,2,3,1,2,2,99999997,2,2,1,2,1,2,2,2,1,1,1,1,1,Car manufacturer(s),3,3,2 people,No people,€19.999 or less,39,35 t/m 44,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,4,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,1,1,1,1,0,1,0,0,0,0,1,1,0,0,1,1,1,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,1,0,0,0,0,3,2,I would never buy an EV,4,3,3,3,2,2,2,1,1,2,3,4,2,1,2,2,3,4,2,3,3,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€19.999 or less,24,18 t/m 24,Middle
Male,Schleswig-Holstein,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,4,4,5,5,3,99999997,5,5,2,99999997,5,1,99999997,99999997,99999997,99999997,2,Car dealer(s),3,2,2 people,No people,€20.000 - €34.999,58,55 t/m 70,Low
Female,Niedersachsen,North Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,99999997,99999997,99999997,99999997,99999997,1,99999997,1,1,5,99999997,99999997,5,5,1,99999997,99999997,1,1,2,1,1,1,"Another source, not mentioned in this list",4,3,2 people,No people,€19.999 or less,58,55 t/m 70,Low
Male,Schleswig-Holstein,North Germany,Hauptschule,No party,1,2,No,1,Myself,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,3,1,I would never buy an EV,4,1,3,2,4,3,2,1,2,4,2,3,2,2,3,1,1,4,1,3,1,2,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,4,1 person,1 person,€20.000 - €34.999,61,55 t/m 70,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Freie Demokratische Partei (FDP),2,3,No,1,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per year,Own driveway/carport/garage,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,99999997,99999997,99999997,99999997,99999997,4,5,4,4,99999997,99999997,3,4,99999997,99999997,4,3,99999997,2,99999997,2,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,56,55 t/m 70,Low
Female,Hessen,Central Germany,Hauptschule,Bündnis 90/Die Grünen,3,2,No,1,Myself,5.000-9.999,50-99 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,3 people,€65.000 - €79.999,37,35 t/m 44,Low
Male,Hessen,Central Germany,Hauptschule,No party,1,2,"Yes, plug-in hybrid car(s)",1,Myself,5.000-9.999,10-19 km,1 time biannually,Parking in shared common area without individual parking space,1,0,1,1,0,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,3,3,2,2,3,2,2,3,3,3,2,2,2,3,2,1,3,1,3,2,3,2,3,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€19.999 or less,56,55 t/m 70,Low
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,1,2,"Yes, plug-in hybrid car(s)",99999997,Equally shared in decision makings,1.000-4.9999,10-19 km,2-4 times per month,Public parking garage/underground parking,1,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",99999997,3,99999997,3,3,3,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,55,55 t/m 70,Middle
Male,Bayern,South Germany,Hauptschule,No party,1,3,No,1,Myself,10.000-19.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,5,2,I would never buy an EV,4,1,3,3,3,3,1,1,4,4,1,1,1,1,1,2,1,2,1,1,1,4,3,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€65.000 - €79.999,51,45 t/m 54,Low
Female,Hessen,Central Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),99999997,1,I don't know,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,1,0,0,0,1,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€50.000 - €64.999,56,55 t/m 70,Low
Male,Bayern,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,62,55 t/m 70,Low
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,I don't know,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",5,5,2 people,No people,€19.999 or less,44,35 t/m 44,Low
Female,Hessen,Central Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Equally shared in decision makings,1.000-4.9999,I don't know,1 time biannually,Own driveway/carport/garage,1,1,0,1,1,1,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,1,0,1,0,1,0,1,1,0,0,5,2,I would never buy an EV,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,99999997,1,1,99999997,1,1,99999997,1,99999997,99999997,99999997,2,2,Car manufacturer(s),3,3,2 people,No people,I'd rather not say,68,55 t/m 70,Low
Male,Schleswig-Holstein,North Germany,Hauptschule,No party,1,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,4,4,3,4,4,4,2,4,4,4,3,1,3,5,3,3,3,2,1,1,4,2,4,Car manufacturer(s),2,2,1 person,No people,€20.000 - €34.999,55,55 t/m 70,Low
Male,ThÃ¼ringen,Central Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,5.000-9.999,10-19 km,1-3 times per week,Own parking space in  shared common area,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,2,2,2,3,3,2,3,3,2,3,99999997,2,2,3,2,3,3,2,2,1,3,1,2,Car dealer(s),3,3,2 people,2 people,€20.000 - €34.999,68,55 t/m 70,Low
Female,Niedersachsen,North Germany,Hauptschule,Other party:,3,2,No,1,Myself,1.000-4.9999,20-29 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,5,2,I would never buy an EV,5,1,1,1,1,1,1,1,3,3,3,1,1,1,1,1,1,1,1,1,1,1,1,1,"Another source, not mentioned in this list",3,5,1 person,No people,€19.999 or less,68,55 t/m 70,Low
Female,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,3,3,No,1,Other(s) in the household,30.000-39.999,20-29 km,Several times biannually,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,3 people or more,No people,I'd rather not say,56,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),4,1,No,1,Myself,10.000-19.999,Less than 10 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,4,2,I would never buy an EV,2,2,4,99999997,5,4,3,2,5,5,99999997,2,1,2,4,1,3,4,1,99999997,1,2,99999997,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€20.000 - €34.999,60,55 t/m 70,Low
Female,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Prefer not to state,2,2,No,1,Myself,5.000-9.999,10-19 km,1 time per year,Own parking space in  shared common area,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,I would never buy an EV,3,1,3,2,4,3,3,2,3,3,4,3,3,2,4,2,2,3,1,2,1,3,2,3,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Middle
Female,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,2,2,"Yes, plug-in hybrid car(s)",2,Myself,1.000-4.9999,100-199 km,4-5 times per week or more often,Own driveway/carport/garage,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,3,3,3,"Newsarticles (newspapers, tv and websites)",2,2,2 people,1 person,€95.000 - €109.999,43,35 t/m 44,High
Male,Niedersachsen,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,2,No,1,Myself,5.000-9.999,10-19 km,1 time per month,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,2,3,1,3,2,4,2,4,3,2,4,1,2,1,2,1,1,4,1,99999997,2,2,Car dealer(s),2,2,1 person,No people,€20.000 - €34.999,68,55 t/m 70,Low
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),2,3,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,1,1,1,1,0,1,1,0,0,0,1,0,1,1,0,1,0,1,0,1,1,0,0,0,0,1,0,1,1,1,1,0,1,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,3,4,1,2,2,2,2,1,4,1,1,3,2,4,1,2,4,1,4,2,1,2,3,Car manufacturer(s),2,2,2 people,No people,€35.000 - €49.999,24,18 t/m 24,Middle
Female,Mecklenburg-Vorpommern,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,1,2,No,1,Myself,10.000-19.999,10-19 km,1 time biannually,Public road,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",3,2,4,4,5,2,2,1,2,4,5,2,2,1,5,1,2,5,1,1,1,2,2,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€35.000 - €49.999,31,25 t/m 34,High
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,30-39 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,Car dealer(s),1,1,1 person,2 people,€65.000 - €79.999,39,35 t/m 44,High
Female,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,30.000-39.999,40-49 km,1 time per month,Own parking space in  shared common area,0,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,3,3,3,3,3,1,1,2,1,3,3,1,1,2,1,2,2,1,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,2 people,1 person,€35.000 - €49.999,23,18 t/m 24,Middle
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,3,Myself,10.000-19.999,10-19 km,2-4 times per month,Public road,1,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,0,0,1,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,4,5,3,3,5,5,4,5,2,5,2,2,4,3,4,2,5,4,3,Car manufacturer(s),3,2,2 people,2 people,€35.000 - €49.999,30,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Realschule,Die Linke,1,2,"Yes, plug-in hybrid car(s)",2,Equally shared in decision makings,10.000-19.999,30-39 km,1 time biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,4,3,3,3,3,2,3,3,3,3,2,3,1,3,2,2,2,2,3,3,3,Car dealer(s),3,3,2 people,1 person,I'd rather not say,44,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Equally shared in decision makings,20.000-29.999,10-19 km,2-4 times per month,Own driveway/carport/garage,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,1,0,0,1,0,0,1,1,"If I had an EV, it would be my only car",1,5,5,5,3,4,1,1,4,4,4,2,3,2,5,2,2,2,2,5,1,3,2,2,"Newsarticles (newspapers, tv and websites)",4,4,2 people,1 person,€95.000 - €109.999,40,35 t/m 44,High
Male,Hessen,Central Germany,Realschule,Freie Demokratische Partei (FDP),1,2,No,99999997,Myself,30.000-39.999,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,1,1,0,1,0,0,0,1,1,0,1,0,0,0,0,0,1,1,0,1,1,0,0,1,1,1,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,1,1,0,0,5,2,I would never buy an EV,5,1,2,1,3,3,2,2,1,2,3,1,1,2,3,1,1,3,2,2,2,3,2,1,"Family, friends, colleagues",2,3,2 people,No people,€35.000 - €49.999,63,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Sozialdemokratische Partei Deutschlands (SPD),3,1,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,Public parking garage/underground parking,1,1,1,0,1,1,0,0,0,1,0,0,0,0,0,1,1,0,1,1,0,0,0,1,1,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,0,0,0,1,99999997,"If I had an EV, it would be my only car",1,5,5,4,3,3,4,2,4,4,4,4,3,4,5,3,3,4,2,4,2,3,3,99999997,"Newsarticles (newspapers, tv and websites)",3,2,2 people,No people,€65.000 - €79.999,52,45 t/m 54,Middle
Female,Hamburg,North Germany,"Technische Hochschule, PÃ¤dagogische Hochschule, Kunsthochschule Musikhochschule",Die Linke,1,2,No,2,Myself,5.000-9.999,10-19 km,1 time per month,Own parking space in  shared common area,1,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,5,3,3,2,4,4,4,4,2,3,4,2,2,2,2,3,3,3,3,3,4,Car dealer(s),3,2,2 people,No people,€80.000 - €94.999,37,35 t/m 44,High
Female,Nordrhein-Westfalen,Western Germany,Realschule,AlternativeFar Deutschland (AfD),1,1,No,1,Myself,I don't know,I don't know,I don't know,I don't know,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,99999997,4,99999997,1,99999997,4,99999997,99999997,2,2,2,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,2 people,€19.999 or less,37,35 t/m 44,Middle
Female,Hessen,Central Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,10.000-19.999,40-49 km,1 time per year,Own parking space in  shared common area,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,99999997,2,I would never buy an EV,2,4,4,99999997,3,99999997,99999997,3,4,99999997,99999997,1,1,1,2,1,1,2,2,2,1,1,2,1,Car manufacturer(s),3,3,1 person,No people,€50.000 - €64.999,56,55 t/m 70,High
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,3,3,3,99999997,99999997,99999997,3,99999997,99999997,99999997,99999997,99999997,2,3,99999997,99999997,2,1,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,€19.999 or less,48,45 t/m 54,Middle
Female,Niedersachsen,North Germany,Realschule,Die Linke,2,2,No,3,Myself,1.000-4.9999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,3,2,"If I had an EV, it would be my only car",1,3,2,2,3,3,2,2,3,2,3,4,4,4,2,4,2,3,3,4,4,2,3,4,"Newsarticles (newspapers, tv and websites)",2,3,1 person,No people,€35.000 - €49.999,58,55 t/m 70,Middle
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,3,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,10-19 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",3,4,4,3,3,3,3,3,2,3,3,4,2,3,3,4,2,4,3,3,3,3,2,4,Car dealer(s),4,2,3 people or more,No people,€65.000 - €79.999,21,18 t/m 24,Middle
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,20.000-29.999,40-49 km,1 time per month,Own driveway/carport/garage,1,1,1,1,0,0,0,1,0,1,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,5,5,3,2,1,1,3,5,4,3,1,1,1,1,1,1,1,1,1,1,2,1,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",4,2,3 people or more,No people,€50.000 - €64.999,60,55 t/m 70,High
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",AlternativeFar Deutschland (AfD),3,3,"Yes, electric car(s)",1,Myself,10.000-19.999,20-29 km,1 time biannually,Own driveway/carport/garage,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,3,1,"If I had an EV, it would be my only car",2,5,5,5,5,5,3,4,4,4,4,3,3,4,4,2,2,5,2,5,2,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€80.000 - €94.999,48,45 t/m 54,High
Male,Mecklenburg-Vorpommern,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Freie Demokratische Partei (FDP),1,1,"Yes, plug-in hybrid car(s)",3,Equally shared in decision makings,1.000-4.9999,Less than 10 km,1 time per month,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",1,4,5,3,4,3,2,4,5,4,5,2,3,4,3,1,1,1,1,4,99999997,99999997,2,4,"Newsarticles (newspapers, tv and websites)",3,2,1 person,No people,€19.999 or less,23,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,3,Myself,I don't know,200 km or more,4-5 times per week or more often,Own driveway/carport/garage,0,0,1,0,0,0,0,1,1,1,1,1,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,99999997,3,2,2,4,3,3,1,2,1,2,1,1,2,2,3,2,2,2,1,1,1,"Family, friends, colleagues",2,2,2 people,2 people,€35.000 - €49.999,35,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,1,2,No,1,Myself,20.000-29.999,20-29 km,2-4 times per month,Public road,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,2,"If I had an EV, it would be my only car",4,4,99999997,99999997,4,99999997,99999997,2,1,2,99999997,1,2,1,2,1,4,4,2,4,1,99999997,99999997,4,"Family, friends, colleagues",3,3,2 people,No people,€110.000 or more,32,25 t/m 34,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,No,1,Myself,20.000-29.999,50-99 km,1-3 times per week,Public road,1,0,1,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,4,1,I would never buy an EV,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car manufacturer(s),4,4,2 people,No people,€35.000 - €49.999,51,45 t/m 54,Middle
Male,Saarland,Western Germany,Hauptschule,No party,99999997,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1 time biannually,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,3,3,4,2,3,3,3,3,3,3,3,3,99999997,99999997,99999997,99999997,99999997,99999997,99999997,3,2,3,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€19.999 or less,67,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Other party:,3,1,No,1,Equally shared in decision makings,I don't know,Less than 10 km,Rare/never,Public road,1,0,1,1,1,0,1,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,1,0,1,0,1,1,1,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,99999997,2,2,99999997,2,99999997,3,99999997,3,1,2,3,2,1,2,2,1,1,1,99999997,2,"Family, friends, colleagues",4,3,2 people,No people,€65.000 - €79.999,51,45 t/m 54,Middle
Female,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),3,2,No,3,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,1,1,0,0,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,1,0,0,3,1,"If I had an EV, it would be my only car",3,4,3,3,3,3,3,4,3,2,2,2,2,2,3,4,2,4,2,2,2,2,2,2,"Newsarticles (newspapers, tv and websites)",2,3,2 people,2 people,€50.000 - €64.999,44,35 t/m 44,Middle
Female,Sachsen,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,3,"Yes, electric car(s)",2,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own driveway/carport/garage,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,5,5,4,4,4,99999997,99999997,4,2,4,4,2,4,1,2,99999997,4,99999997,99999997,2,2,2,2,"Family, friends, colleagues",3,3,3 people or more,1 person,€95.000 - €109.999,42,35 t/m 44,Middle
Female,Bayern,South Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),1,3,No,1,Equally shared in decision makings,20.000-29.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,1,I would never buy an EV,3,1,2,5,4,4,4,99999997,1,99999997,99999997,3,3,1,5,3,1,3,1,1,1,1,99999997,99999997,Car manufacturer(s),3,3,2 people,No people,€95.000 - €109.999,60,55 t/m 70,Middle
Male,ThÃ¼ringen,Central Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,30.000-39.999,50-99 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,1,0,0,1,1,0,0,0,1,1,1,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,1,0,2,2,I don't know,3,5,3,1,2,2,2,4,3,4,1,2,1,2,2,3,2,3,4,3,1,4,2,2,"Another source, not mentioned in this list",3,3,2 people,No people,€110.000 or more,59,55 t/m 70,High
Female,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,2,No,1,Myself,10.000-19.999,40-49 km,1 time per month,Public road,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,2,I would never buy an EV,5,3,4,4,2,2,1,2,1,1,2,99999997,1,1,1,1,1,1,1,2,2,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€50.000 - €64.999,29,25 t/m 34,High
Male,Hessen,Central Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),4,3,"Yes, electric car(s)",99999997,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Parking in shared common area without individual parking space,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,3,99999997,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,4,4,5,3,3,3,4,3,3,5,4,4,4,4,4,3,4,4,4,4,4,4,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,3 people,€95.000 - €109.999,20,18 t/m 24,Middle
Male,Brandenburg,Eastern Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,50.000 or more,200 km or more,1-3 times per week,Own parking space in  shared common area,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Family, friends, colleagues",1,1,1 person,1 person,€110.000 or more,29,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,10.000-19.999,Less than 10 km,1 time biannually,Own parking space in  shared common area,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,2,3,2,1,2,1,2,3,2,99999997,2,99999997,1,1,2,1,4,1,99999997,2,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€20.000 - €34.999,62,55 t/m 70,Middle
Female,Bayern,South Germany,Realschule,Was not allowed to vote (yet),1,3,No,2,Myself,10.000-19.999,30-39 km,1 time per month,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,1,2,2,3,3,3,2,2,2,2,3,2,3,3,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,3 people or more,1 person,€65.000 - €79.999,20,18 t/m 24,Middle
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,2,No,2,Equally shared in decision makings,50.000 or more,200 km or more,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,4,2,"If I had an EV, it would be a supplement to a petrol or diesel car",4,4,3,3,2,2,1,1,2,3,3,2,1,2,2,2,1,4,2,3,4,3,2,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,68,55 t/m 70,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,1,3,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Own parking space in  shared common area,0,1,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",3,3,2 people,No people,€95.000 - €109.999,30,25 t/m 34,High
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,3,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,Several times biannually,Parking in shared common area without individual parking space,1,0,0,1,0,0,0,1,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,3,1,I would never buy an EV,3,3,5,5,3,3,2,3,3,5,3,2,3,2,3,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,3,Car dealer(s),3,3,2 people,2 people,€35.000 - €49.999,34,25 t/m 34,Middle
Male,Hamburg,North Germany,Realschule,Bündnis 90/Die Grünen,1,2,"Yes, plug-in hybrid car(s)",2,Other(s) in the household,50.000 or more,10-19 km,1-3 times per week,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",1,1,2,2,3,4,3,1,3,3,3,2,2,2,3,4,3,4,4,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",1,2,1 person,1 person,€110.000 or more,21,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,3,2,"Yes, electric car(s)",4,Other(s) in the household,5.000-9.999,20-29 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Family, friends, colleagues",2,3,2 people,1 person,€19.999 or less,35,35 t/m 44,High
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Myself,10.000-19.999,10-19 km,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,3,2,5,5,4,3,3,4,5,4,4,5,4,5,1,4,3,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€95.000 - €109.999,57,55 t/m 70,Middle
Female,Brandenburg,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Die Linke,4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,1,1,0,1,1,0,1,0,0,1,0,0,0,0,1,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,1,1,0,0,0,1,2,"If I had an EV, it would be my only car",2,3,4,5,1,1,2,3,4,5,99999997,1,2,3,4,5,99999997,1,2,3,4,5,99999997,1,"Family, friends, colleagues",2,3,1 person,No people,€19.999 or less,20,18 t/m 24,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Prefer not to state,2,2,No,1,Equally shared in decision makings,1.000-4.9999,10-19 km,1-3 times per week,Public road,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,3,4,3,3,2,2,2,3,4,2,3,4,4,3,3,2,2,3,3,3,2,2,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€50.000 - €64.999,50,45 t/m 54,Middle
Male,Hessen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,1,3,No,1,Myself,10.000-19.999,40-49 km,Several times biannually,Own parking space in  shared common area,1,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,3,2,2,4,3,2,3,2,3,2,3,3,2,3,2,3,99999997,3,Car manufacturer(s),3,2,2 people,No people,€95.000 - €109.999,49,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Fachhochschule,No party,3,2,"Yes, plug-in hybrid car(s)",1,Myself,20.000-29.999,40-49 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,1 person,No people,€50.000 - €64.999,32,25 t/m 34,High
Male,Sachsen,Eastern Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,2,3,3,2,3,2,3,2,3,3,2,3,3,2,3,3,3,2,2,3,2,2,Car manufacturer(s),3,3,2 people,1 person,€50.000 - €64.999,41,35 t/m 44,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,99999997,1,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,3 people or more,No people,I'd rather not say,41,35 t/m 44,Low
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,99999997,99999997,1,99999997,1,1,1,99999997,1,5,5,1,1,1,1,99999997,99999997,1,1,1,"Another source, not mentioned in this list",5,5,1 person,No people,€19.999 or less,49,45 t/m 54,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,1,Myself,30.000-39.999,30-39 km,4-5 times per week or more often,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,2,2,I would never buy an EV,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€35.000 - €49.999,50,45 t/m 54,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1,1,0,1,1,1,1,1,0,1,1,0,1,0,0,2,2,I don't know,99999997,4,4,2,99999997,99999997,2,99999997,99999997,99999997,99999997,2,2,3,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,33,25 t/m 34,Middle
Male,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,I don't know,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Another source, not mentioned in this list",3,5,2 people,No people,€19.999 or less,44,35 t/m 44,Low
Male,Bayern,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,2,No,3,Equally shared in decision makings,10.000-19.999,10-19 km,1 time biannually,Own parking space in  shared common area,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,2,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,No people,€35.000 - €49.999,49,45 t/m 54,Low
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,20.000-29.999,10-19 km,Rare/never,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,1,I would never buy an EV,3,2,1,1,4,99999997,99999997,1,1,2,99999997,2,1,1,1,1,1,99999997,2,1,1,1,1,1,"Family, friends, colleagues",3,3,2 people,No people,€19.999 or less,68,55 t/m 70,Middle
Female,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Don't know / no opinion,5,4,No,1,Equally shared in decision makings,10.000-19.999,30-39 km,1 time per year,Own parking space in  shared common area,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",1,3,4,3,2,3,4,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€50.000 - €64.999,30,25 t/m 34,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,99999997,99999997,99999997,99999997,99999997,99999997,4,99999997,99999997,2,2,2,4,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,"Family, friends, colleagues",3,2,3 people or more,No people,€50.000 - €64.999,58,55 t/m 70,Middle
Male,Bayern,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,"Yes, plug-in hybrid car(s)",2,Myself,5.000-9.999,20-29 km,2-4 times per month,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,2,2,4,2,2,3,2,4,2,2,4,2,3,3,3,2,3,2,3,2,2,3,"Family, friends, colleagues",2,2,1 person,1 person,€35.000 - €49.999,21,18 t/m 24,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),3,3,No,1,Equally shared in decision makings,10.000-19.999,Less than 10 km,Rare/never,Own parking space in  shared common area,1,1,1,1,0,0,1,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,1,1,0,0,3,2,I don't know,3,3,3,3,5,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,37,35 t/m 44,High
Male,Brandenburg,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,1,Myself,I don't know,I don't know,Rare/never,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,3,5,3,5,3,3,"Social media (e.g. Twitter, Facebook, Instagram etc.)",3,3,1 person,No people,€19.999 or less,55,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,10.000-19.999,20-29 km,1 time per month,Own driveway/carport/garage,0,1,1,0,1,0,0,0,1,1,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",1,5,3,2,4,5,2,1,5,5,2,2,2,2,5,2,3,5,1,3,3,3,2,1,Car dealer(s),3,2,1 person,No people,€20.000 - €34.999,58,55 t/m 70,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,3,No,2,Equally shared in decision makings,10.000-19.999,10-19 km,1 time per month,Own driveway/carport/garage,1,1,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,3,2,2,2,99999997,4,4,4,2,99999997,2,4,99999997,99999997,99999997,2,2,2,2,2,99999997,Car manufacturer(s),3,3,3 people or more,No people,€95.000 - €109.999,51,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Other(s) in the household,Less than 1.000 km,Less than 10 km,Rare/never,Parking in shared common area without individual parking space,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,4,4,4,4,3,2,3,4,2,99999997,2,3,99999997,3,3,2,4,2,2,3,4,"Family, friends, colleagues",3,3,3 people or more,No people,€50.000 - €64.999,41,35 t/m 44,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,99999997,99999997,99999997,99999997,99999997,99999997,1,5,5,99999997,1,99999997,99999997,4,99999997,99999997,99999997,1,99999997,1,1,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,€20.000 - €34.999,63,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,10.000-19.999,30-39 km,1-3 times per week,Public road,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,99999997,4,2,1,3,1,5,99999997,2,1,1,3,1,3,4,1,99999997,1,99999997,2,2,"Family, friends, colleagues",2,2,1 person,No people,€50.000 - €64.999,39,35 t/m 44,High
Male,Niedersachsen,North Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,3,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Own parking space in  shared common area,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",5,4,4,4,2,2,3,1,3,4,3,1,3,2,2,1,1,5,1,5,1,3,2,2,"Another source, not mentioned in this list",4,3,1 person,No people,€19.999 or less,69,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,1,2,No,1,Other(s) in the household,10.000-19.999,20-29 km,Rare/never,Own driveway/carport/garage,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,2,"If I had an EV, it would be my only car",3,5,5,2,2,3,99999997,2,3,2,3,2,2,2,3,3,2,2,2,3,1,1,2,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,1 person,€35.000 - €49.999,43,35 t/m 44,Middle
Male,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,10.000-19.999,I don't know,Several times biannually,Own parking space in  shared common area,0,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,1,1,3,4,2,3,4,3,1,4,4,2,1,3,1,1,1,1,1,1,3,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€35.000 - €49.999,60,55 t/m 70,High
Male,Rheinland-Pfalz,Western Germany,Hauptschule,No party,1,3,No,1,Equally shared in decision makings,50.000 or more,20-29 km,1 time per year,Public road,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,2,3,99999997,99999997,3,99999997,2,4,2,99999997,2,5,99999997,5,1,1,2,1,2,1,1,1,1,Car dealer(s),1,4,2 people,2 people,€80.000 - €94.999,42,35 t/m 44,Low
Female,Baden-WÃ¼rttemberg,South Germany,Hauptschule,No party,4,2,No,1,Equally shared in decision makings,5.000-9.999,20-29 km,1 time per month,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,1,1,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,5,1 person,No people,€65.000 - €79.999,58,55 t/m 70,Low
Male,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,3,"Yes, electric car(s)",3,Equally shared in decision makings,20.000-29.999,40-49 km,Several times biannually,Public road,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,2,3,2,2,3,3,1,2,2,1,2,3,2,2,3,2,2,3,2,1,3,4,3,Car dealer(s),2,2,2 people,1 person,€95.000 - €109.999,20,18 t/m 24,Middle
Female,Berlin,Eastern Germany,Realschule,Don't know / no opinion,99999997,1,I don't know,99999997,I don't know,I don't know,I don't know,I don't know,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,€20.000 - €34.999,56,55 t/m 70,Middle
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,2,1,No,1,Myself,I don't know,I don't know,Rare/never,Other,0,1,0,1,0,0,1,0,0,1,1,0,0,0,0,1,0,1,0,0,1,0,0,1,1,0,0,0,0,1,1,1,0,1,1,0,1,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,4,4,3,3,99999997,99999997,99999997,4,4,99999997,2,99999997,99999997,4,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",4,2,1 person,2 people,€19.999 or less,38,35 t/m 44,Middle
Male,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,99999997,2,No,1,Myself,1.000-4.9999,Less than 10 km,I don't know,Public road,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€50.000 - €64.999,46,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Bündnis 90/Die Grünen,2,3,"Yes, electric car(s)",3,Equally shared in decision makings,20.000-29.999,10-19 km,Several times biannually,Own driveway/carport/garage,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",2,3,2,2,1,2,1,1,1,1,1,2,2,2,3,1,2,3,1,2,2,1,1,2,"Family, friends, colleagues",1,3,1 person,2 people,€50.000 - €64.999,25,25 t/m 34,Middle
Female,Baden-WÃ¼rttemberg,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),3,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Several times biannually,Own driveway/carport/garage,1,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,I would never buy an EV,4,3,2,2,3,2,3,2,2,3,2,3,3,1,3,1,1,3,1,3,1,1,2,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€95.000 - €109.999,38,35 t/m 44,Middle
Male,Hessen,Central Germany,Realschule,AlternativeFar Deutschland (AfD),1,3,No,3,Equally shared in decision makings,30.000-39.999,50-99 km,1 time per month,Public road,0,1,0,1,0,0,1,0,0,0,1,0,1,0,1,1,1,1,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,1,0,0,1,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,5,4,5,5,2,3,1,5,1,1,3,2,2,2,2,4,3,4,1,99999997,4,2,Car manufacturer(s),3,3,2 people,No people,€35.000 - €49.999,35,35 t/m 44,Middle
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,1,1,0,1,1,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,1,"If I had an EV, it would be my only car",2,4,4,3,4,4,2,2,1,4,2,1,1,1,3,1,1,1,5,4,1,4,4,2,Car dealer(s),3,3,1 person,No people,€110.000 or more,52,45 t/m 54,High
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,3,2,No,4,Myself,30.000-39.999,50-99 km,2-4 times per month,Public road,1,1,1,1,1,0,0,0,0,1,1,0,0,0,1,1,1,1,1,0,0,0,0,1,1,0,0,0,0,1,1,0,0,1,1,0,1,1,0,1,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,3 people or more,No people,€95.000 - €109.999,28,25 t/m 34,Low
Male,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,2,1,No,2,Myself,5.000-9.999,40-49 km,1 time per month,Own parking space in  shared common area,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,3,1,"If I had an EV, it would be my only car",3,2,3,3,3,2,1,4,3,4,2,3,3,4,3,2,2,2,4,2,2,3,3,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,2,1 person,No people,€35.000 - €49.999,32,25 t/m 34,Middle
Female,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,50.000 or more,50-99 km,2-4 times per month,Own driveway/carport/garage,0,1,1,1,0,0,1,0,1,0,1,0,1,0,0,1,1,1,0,0,1,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,99999997,2,99999997,2,4,4,2,1,1,1,1,2,1,1,2,1,1,1,1,1,1,1,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,2 people,€50.000 - €64.999,50,45 t/m 54,Middle
Female,Sachsen-Anhalt,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,99999997,2,No,1,Equally shared in decision makings,10.000-19.999,10-19 km,Several times biannually,Own parking space in  shared common area,1,1,1,0,1,0,1,0,1,1,1,0,0,0,1,1,1,1,1,0,1,0,0,1,1,0,0,0,0,0,1,0,0,1,1,1,1,1,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,99999997,4,99999997,99999997,2,5,99999997,99999997,3,3,99999997,4,99999997,99999997,99999997,1,99999997,1,99999997,99999997,2,Official governmental websites,3,3,2 people,No people,€20.000 - €34.999,55,55 t/m 70,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Myself,10.000-19.999,I don't know,I don't know,Public parking garage/underground parking,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,3,3,5,5,5,99999997,1,3,5,99999997,3,3,1,3,1,1,1,1,99999997,1,5,99999997,1,"Another source, not mentioned in this list",5,3,1 person,No people,€35.000 - €49.999,55,55 t/m 70,Middle
Female,Sachsen,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Die Linke,5,1,No,1,Equally shared in decision makings,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,5,1,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,2,5,99999997,99999997,99999997,99999997,99999997,99999997,1,99999997,1,"Another source, not mentioned in this list",5,3,2 people,No people,€35.000 - €49.999,49,45 t/m 54,Middle
Female,Nordrhein-Westfalen,Western Germany,Realschule,Bündnis 90/Die Grünen,99999997,2,"Yes, plug-in hybrid car(s)",99999997,Equally shared in decision makings,I don't know,I don't know,1 time biannually,Public road,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,3,3,5,3,3,3,5,3,5,3,2,2,4,2,1,2,2,4,3,3,3,3,"Another source, not mentioned in this list",4,3,3 people or more,No people,I'd rather not say,52,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,1,2,No,3,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Own driveway/carport/garage,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,3,5,3,5,5,5,3,2,4,5,3,4,4,1,5,5,2,3,2,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€35.000 - €49.999,36,35 t/m 44,Middle
Female,Hessen,Central Germany,Realschule,Other party:,2,2,"Yes, plug-in hybrid car(s)",2,Myself,30.000-39.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,1,0,1,0,0,0,0,0,1,1,1,0,0,1,1,0,1,1,0,0,0,1,0,0,1,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,5,4,4,3,3,3,2,3,3,3,3,3,3,3,3,3,4,2,3,3,3,3,3,Car manufacturer(s),2,2,2 people,2 people,€35.000 - €49.999,32,25 t/m 34,Middle
Male,Bayern,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Prefer not to state,3,1,"Yes, electric car(s)",99999997,I don't know,30.000-39.999,50-99 km,1 time per year,I don't know,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,4,99999997,"If I had an EV, it would be a supplement to a petrol or diesel car",2,1,1,1,1,2,2,2,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,Car manufacturer(s),4,4,1 person,1 person,€50.000 - €64.999,19,18 t/m 24,Middle
Female,Baden-WÃ¼rttemberg,South Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",Other party:,4,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,"If I had an EV, it would be my only car",2,4,3,2,2,2,3,3,5,4,4,1,2,3,4,1,1,4,1,1,1,2,1,1,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€19.999 or less,67,55 t/m 70,Middle
Male,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Die Linke,2,2,No,2,Myself,10.000-19.999,10-19 km,1 time per month,Own parking space in  shared common area,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",3,5,5,4,4,4,2,1,2,2,4,2,1,2,4,2,2,3,1,2,1,2,2,2,"Family, friends, colleagues",3,3,2 people,No people,€65.000 - €79.999,28,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,5,1,No,1,Other(s) in the household,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,I would never buy an EV,3,3,3,99999997,3,99999997,99999997,99999997,99999997,99999997,3,3,3,3,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,99999997,Car dealer(s),3,3,1 person,No people,€19.999 or less,45,45 t/m 54,Low
Male,Bayern,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,1,Myself,10.000-19.999,20-29 km,1-3 times per week,Own driveway/carport/garage,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,1,2,3,4,3,3,3,2,5,4,2,3,3,4,5,5,1,4,2,4,2,2,1,"Family, friends, colleagues",1,2,1 person,1 person,€35.000 - €49.999,19,18 t/m 24,Low
Male,Baden-WÃ¼rttemberg,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,4,"Yes, plug-in hybrid car(s)",5,Myself,40.000-49.999,50-99 km,2-4 times per month,Own driveway/carport/garage,0,1,1,0,0,0,1,0,1,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,1,0,0,0,2,1,"If I had an EV, it would be a supplement to a petrol or diesel car",3,4,4,4,4,4,4,2,2,2,2,2,2,1,2,1,4,5,2,2,1,1,2,2,Car manufacturer(s),4,4,3 people or more,No people,€110.000 or more,54,45 t/m 54,High
Female,Schleswig-Holstein,North Germany,Hauptschule,Was not allowed to vote (yet),2,1,I don't know,2,Other(s) in the household,I don't know,I don't know,I don't know,I don't know,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,4,2,3,4,2,4,3,3,4,2,5,2,3,3,99999997,2,99999997,2,3,Car dealer(s),3,2,3 people or more,No people,I'd rather not say,20,18 t/m 24,Low
Female,Berlin,Eastern Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,1,No,2,Myself,I don't know,I don't know,1 time biannually,Public road,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,2,2,"Family, friends, colleagues",3,3,3 people or more,1 person,€50.000 - €64.999,51,45 t/m 54,High
Male,Hamburg,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,No,2,Myself,5.000-9.999,20-29 km,Several times biannually,Parking in shared common area without individual parking space,1,1,1,1,0,0,1,1,1,1,1,1,0,0,0,0,1,1,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,1,1,0,0,0,0,1,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,4,4,4,3,3,4,3,4,3,3,3,2,4,3,3,4,4,4,4,2,3,4,"Social media (e.g. Twitter, Facebook, Instagram etc.)",1,2,1 person,No people,€50.000 - €64.999,25,25 t/m 34,High
Male,Bayern,South Germany,Realschule,Christlich Demokratische Union Deutschlands (CDU),2,2,No,1,Myself,5.000-9.999,10-19 km,4-5 times per week or more often,Own parking space in  shared common area,0,0,0,1,0,0,0,1,0,0,1,0,0,0,1,1,1,1,0,0,0,1,0,0,1,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,4,4,4,3,4,4,3,4,4,4,4,4,4,3,4,4,4,4,4,4,4,3,Car dealer(s),4,2,1 person,No people,€20.000 - €34.999,46,45 t/m 54,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,No party,2,1,"Yes, plug-in hybrid car(s)",1,Myself,5.000-9.999,10-19 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be my only car",2,2,1,3,2,2,3,1,2,3,2,2,1,3,2,2,1,2,2,1,3,4,2,2,"Social media (e.g. Twitter, Facebook, Instagram etc.)",2,2,1 person,No people,€19.999 or less,44,35 t/m 44,Low
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, electric car(s)",2,Myself,10.000-19.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",1,1,1 person,No people,€50.000 - €64.999,26,25 t/m 34,High
Female,Bayern,South Germany,Grundschule,No party,2,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Rare/never,Other,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,3,2,I don't know,4,1,1,1,1,1,1,2,2,1,1,1,2,1,1,2,1,1,1,3,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,1 person,No people,€19.999 or less,63,55 t/m 70,Low
Female,Hessen,Central Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,2,Myself,1.000-4.9999,Less than 10 km,2-4 times per month,I don't know,0,0,1,0,0,0,0,0,0,1,1,0,0,0,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,Car dealer(s),3,3,1 person,No people,€19.999 or less,47,45 t/m 54,Low
Female,Saarland,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Bündnis 90/Die Grünen,3,2,No,1,Myself,5.000-9.999,Less than 10 km,1 time per month,Public road,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,4,4,4,4,2,2,3,4,4,5,2,3,2,4,2,2,2,2,3,2,3,2,3,"Family, friends, colleagues",3,3,1 person,No people,€19.999 or less,62,55 t/m 70,Middle
Male,Niedersachsen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Bündnis 90/Die Grünen,2,2,No,2,Myself,10.000-19.999,Less than 10 km,1 time per month,Own driveway/carport/garage,1,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,2,1,"If I had an EV, it would be my only car",3,4,4,4,2,3,2,2,2,2,4,2,4,3,4,3,2,4,1,4,1,4,2,4,"Family, friends, colleagues",3,2,2 people,No people,€110.000 or more,57,55 t/m 70,High
Male,Berlin,Eastern Germany,"Gymnasium Berufliches Gymnasium Fachgymnasium, Gesamtschule",AlternativeFar Deutschland (AfD),1,2,"Yes, plug-in hybrid car(s) and electric car(s)",2,Myself,10.000-19.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,3,2,4,3,3,3,3,2,2,2,3,3,3,3,4,3,4,4,4,2,2,3,2,"Family, friends, colleagues",3,3,2 people,No people,€35.000 - €49.999,49,45 t/m 54,Middle
Female,Bayern,South Germany,Hauptschule,Bündnis 90/Die Grünen,2,2,No,1,Myself,20.000-29.999,30-39 km,2-4 times per month,Own parking space in  shared common area,0,0,1,1,1,0,0,1,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,2,2,1,3,2,2,2,3,2,3,2,3,3,4,2,2,2,1,1,3,2,2,1,"Family, friends, colleagues",2,4,1 person,No people,€19.999 or less,47,45 t/m 54,Low
Female,Nordrhein-Westfalen,Western Germany,Fachhochschule,Was not allowed to vote (yet),1,1,No,3,Myself,I don't know,10-19 km,2-4 times per month,Public road,1,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,0,1,0,1,1,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,3,4,4,2,2,4,4,3,2,3,4,4,3,4,2,2,4,2,3,3,99999997,Car dealer(s),4,2,1 person,No people,€20.000 - €34.999,23,18 t/m 24,High
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Don't know / no opinion,99999997,2,No,1,Myself,1.000-4.9999,Less than 10 km,2-4 times per month,Own driveway/carport/garage,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,1,1,1,0,1,1,0,1,0,0,0,0,0,1,1,1,0,1,1,1,1,1,0,0,0,0,0,0,0,3,2,I would never buy an EV,1,3,99999997,99999997,99999997,99999997,99999997,99999997,5,99999997,99999997,99999997,1,99999997,99999997,99999997,99999997,99999997,1,1,1,99999997,99999997,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€20.000 - €34.999,55,55 t/m 70,High
Male,Bayern,South Germany,Hauptschule,AlternativeFar Deutschland (AfD),1,2,No,2,Equally shared in decision makings,5.000-9.999,20-29 km,2-4 times per month,Own driveway/carport/garage,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,3,2,3,3,2,2,4,4,3,3,2,1,3,2,1,1,1,3,1,2,2,1,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,67,55 t/m 70,Low
Female,Saarland,Western Germany,Hauptschule,No party,5,1,No,2,Myself,Less than 1.000 km,Less than 10 km,Rare/never,I don't know,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,Car dealer(s),3,4,1 person,No people,€19.999 or less,56,55 t/m 70,Low
Male,Schleswig-Holstein,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Equally shared in decision makings,20.000-29.999,30-39 km,2-4 times per month,Own driveway/carport/garage,1,1,1,1,0,0,0,1,0,1,0,1,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,4,2,"If I had an EV, it would be my only car",4,3,4,4,5,5,99999997,3,1,2,2,2,1,1,4,2,2,3,2,4,2,3,3,3,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",2,3,2 people,No people,€65.000 - €79.999,68,55 t/m 70,High
Female,Nordrhein-Westfalen,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Prefer not to state,1,3,No,1,Equally shared in decision makings,10.000-19.999,50-99 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,5,2,I don't know,99999997,4,4,4,4,4,2,1,3,4,1,1,1,2,3,1,1,3,1,5,1,1,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,2 people,No people,€50.000 - €64.999,37,35 t/m 44,High
Female,Rheinland-Pfalz,Western Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich Demokratische Union Deutschlands (CDU),4,3,No,3,Equally shared in decision makings,50.000 or more,50-99 km,Rare/never,Own driveway/carport/garage,1,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,1,0,0,1,0,0,0,0,1,1,0,0,0,0,0,1,0,1,0,0,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,4,2,3,2,1,3,2,2,2,4,2,2,2,2,2,3,2,3,4,2,2,Car dealer(s),3,3,2 people,2 people,€110.000 or more,51,45 t/m 54,High
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Myself,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,99999997,4,3,3,3,4,2,3,4,3,2,3,2,4,2,1,1,1,3,2,3,99999997,2,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€20.000 - €34.999,50,45 t/m 54,Low
Female,ThÃ¼ringen,Central Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),1,2,"Yes, electric car(s)",2,Myself,5.000-9.999,10-19 km,Rare/never,Own parking space in  shared common area,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,1,0,0,0,1,1,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",2,5,5,5,5,99999997,2,99999997,5,5,99999997,99999997,1,3,5,99999997,99999997,99999997,99999997,99999997,2,99999997,99999997,99999997,Car dealer(s),4,2,1 person,No people,€19.999 or less,70,55 t/m 70,Middle
Male,Bayern,South Germany,Hauptschule,Bündnis 90/Die Grünen,99999997,1,I don't know,1,Myself,I don't know,I don't know,I don't know,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,99999997,5,4,5,99999997,99999997,99999997,99999997,4,99999997,3,2,99999997,4,99999997,99999997,99999997,2,5,99999997,99999997,99999997,99999997,"Newsarticles (newspapers, tv and websites)",3,3,1 person,No people,€19.999 or less,52,45 t/m 54,Low
Male,Bayern,South Germany,Hauptschule,Christlich-Soziale Union in Bayern (CSU),1,2,No,2,Equally shared in decision makings,5.000-9.999,40-49 km,1 time biannually,Public parking garage/underground parking,1,1,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,1,0,1,0,1,1,1,1,0,0,3,2,"If I had an EV, it would be my only car",2,3,99999997,99999997,99999997,2,99999997,2,5,99999997,99999997,2,3,3,3,99999997,99999997,99999997,2,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,€20.000 - €34.999,47,45 t/m 54,Low
Male,ThÃ¼ringen,Central Germany,Hauptschule,Don't know / no opinion,2,2,No,1,Myself,10.000-19.999,I don't know,1 time biannually,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,I would never buy an EV,2,99999997,3,2,4,3,4,2,2,4,3,3,2,2,2,2,2,3,2,3,2,3,2,99999997,Car dealer(s),2,3,2 people,No people,€19.999 or less,63,55 t/m 70,Low
Male,Rheinland-Pfalz,Western Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",AlternativeFar Deutschland (AfD),2,2,"Yes, plug-in hybrid car(s)",2,Equally shared in decision makings,10.000-19.999,20-29 km,1 time per year,Own parking space in  shared common area,1,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,1,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Car dealer(s),3,3,2 people,1 person,€20.000 - €34.999,68,55 t/m 70,Middle
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Prefer not to state,5,1,No,1,Equally shared in decision makings,I don't know,I don't know,Rare/never,I don't know,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,5,5,1,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Family, friends, colleagues",3,3,2 people,No people,€20.000 - €34.999,32,25 t/m 34,Low
Male,Baden-WÃ¼rttemberg,South Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,1,Myself,10.000-19.999,10-19 km,4-5 times per week or more often,Own driveway/carport/garage,1,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,5,5,1,1,3,99999997,1,99999997,1,1,1,1,1,99999997,99999997,1,1,1,1,1,1,3,1,3,"Another source, not mentioned in this list",3,3,2 people,No people,€20.000 - €34.999,52,45 t/m 54,Low
Male,Bayern,South Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",No party,5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Public road,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,99999997,5,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,"Another source, not mentioned in this list",3,3,1 person,No people,€19.999 or less,51,45 t/m 54,Middle
Male,Niedersachsen,North Germany,Hauptschule,Die Linke,1,2,No,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,1-3 times per week,Own driveway/carport/garage,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,99999997,2,"If I had an EV, it would be my only car",1,5,5,5,5,5,1,1,3,3,2,1,1,2,2,1,1,1,1,1,1,3,1,1,Official governmental websites,5,3,2 people,No people,€20.000 - €34.999,61,55 t/m 70,Low
Female,Nordrhein-Westfalen,Western Germany,Grundschule,Don't know / no opinion,2,2,No,1,Myself,1.000-4.9999,20-29 km,Rare/never,Own parking space in  shared common area,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,"If I had an EV, it would be my only car",2,4,99999997,2,2,1,2,4,1,2,99999997,99999997,2,2,99999997,1,2,1,1,99999997,1,99999997,99999997,4,Car dealer(s),1,3,1 person,No people,I'd rather not say,66,55 t/m 70,Low
Male,Niedersachsen,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),5,1,No,1,Myself,Less than 1.000 km,Less than 10 km,Rare/never,Other,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,1,5,1,99999997,1,1,99999997,1,99999997,99999997,2,Car dealer(s),5,3,1 person,No people,€19.999 or less,59,55 t/m 70,Low
Male,Schleswig-Holstein,North Germany,Realschule,No party,1,2,No,2,Equally shared in decision makings,10.000-19.999,Less than 10 km,1 time per month,Public road,1,0,0,1,0,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,0,2,1,"If I had an EV, it would be my only car",1,5,5,5,3,2,5,3,3,2,3,2,4,4,2,3,4,4,5,2,3,4,2,5,"Family, friends, colleagues",1,2,3 people or more,2 people,€19.999 or less,29,25 t/m 34,Middle
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),3,2,"Yes, plug-in hybrid car(s)",2,Myself,20.000-29.999,40-49 km,Several times biannually,Public parking garage/underground parking,0,0,1,1,0,0,1,1,0,0,1,1,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,1,1,0,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,2,4,2,2,1,3,2,3,4,2,1,2,2,1,2,2,3,1,2,3,2,3,Car dealer(s),2,3,1 person,No people,€80.000 - €94.999,46,45 t/m 54,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Die Linke,2,1,"Yes, electric car(s)",4,Myself,5.000-9.999,40-49 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,3,2,"If I had an EV, it would be my only car",2,2,2,4,2,3,3,2,3,1,3,4,4,3,4,2,1,2,2,2,2,2,3,3,"Family, friends, colleagues",2,2,1 person,1 person,€20.000 - €34.999,25,25 t/m 34,Low
Female,Nordrhein-Westfalen,Western Germany,Hauptschule,Other party:,99999997,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Rare/never,Parking in shared common area without individual parking space,1,0,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,2,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,3,4,1,5,1,1,3,4,3,5,2,1,2,2,1,1,3,2,1,1,3,1,2,Car dealer(s),3,3,3 people or more,No people,€35.000 - €49.999,59,55 t/m 70,Low
Female,Niedersachsen,North Germany,Hauptschule,No party,4,3,No,1,Equally shared in decision makings,1.000-4.9999,Less than 10 km,Rare/never,Own driveway/carport/garage,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,1,0,0,0,0,0,0,0,1,0,0,2,2,I don't know,2,4,4,99999997,3,99999997,99999997,2,4,99999997,99999997,2,99999997,2,2,99999997,99999997,99999997,2,99999997,99999997,99999997,4,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,2,2 people,No people,€19.999 or less,56,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Other party:,5,2,No,1,Equally shared in decision makings,10.000-19.999,I don't know,2-4 times per month,Public road,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,5,5,3,5,5,2,2,2,5,99999997,3,1,3,3,1,1,3,1,1,1,1,1,1,"Another source, not mentioned in this list",3,5,2 people,No people,€35.000 - €49.999,64,55 t/m 70,Low
Male,Hessen,Central Germany,Grundschule,AlternativeFar Deutschland (AfD),4,1,No,1,Myself,Less than 1.000 km,I don't know,Rare/never,Public road,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be my only car",2,3,2,2,4,2,2,2,2,2,2,4,4,2,3,2,4,3,2,4,4,2,4,2,"Family, friends, colleagues",2,2,1 person,No people,€19.999 or less,22,18 t/m 24,Low
Male,Hessen,Central Germany,Hauptschule,No party,99999997,2,I don't know,3,Myself,1.000-4.9999,40-49 km,1-3 times per week,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,99999997,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Another source, not mentioned in this list",3,3,2 people,No people,I'd rather not say,55,55 t/m 70,Low
Female,Hessen,Central Germany,Hauptschule,Don't know / no opinion,2,2,No,1,I don't know,I don't know,I don't know,I don't know,Public road,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,0,1,0,1,0,0,1,0,0,3,2,I don't know,99999997,4,99999997,99999997,2,2,99999997,99999997,99999997,2,99999997,2,2,2,99999997,2,99999997,2,1,99999997,2,2,1,1,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,4,3 people or more,No people,I'd rather not say,20,18 t/m 24,Low
Female,Hamburg,North Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,No,1,Equally shared in decision makings,5.000-9.999,10-19 km,Several times biannually,Public road,1,0,0,1,0,0,1,1,0,1,1,0,0,0,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,1,1,1,0,1,0,0,0,1,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,4,2,3,3,2,4,4,4,4,2,4,2,5,2,2,2,2,3,2,4,2,3,Car manufacturer(s),3,2,2 people,No people,I'd rather not say,62,55 t/m 70,Low
Female,Berlin,Eastern Germany,Hauptschule,Was not allowed to vote (yet),5,1,No,1,Myself,Less than 1.000 km,20-29 km,Rare/never,Public road,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,1,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,99999997,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,1 person,No people,€19.999 or less,59,55 t/m 70,Low
Female,Hessen,Central Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),2,2,No,2,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,0,1,1,1,0,0,1,0,0,1,0,0,0,0,1,1,1,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,1,1,1,1,0,1,0,0,0,0,1,0,0,2,2,"If I had an EV, it would be my only car",2,3,3,4,5,3,3,4,4,4,4,4,3,3,4,4,4,4,3,2,2,3,3,4,Car manufacturer(s),3,2,2 people,No people,€20.000 - €34.999,65,55 t/m 70,Low
Female,Saarland,Western Germany,Hauptschule,No party,99999997,1,No,2,Other(s) in the household,Less than 1.000 km,Less than 10 km,I don't know,Public road,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,3,2,I don't know,2,3,2,1,2,2,3,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,Official governmental websites,3,3,3 people or more,No people,I'd rather not say,20,18 t/m 24,Low
Female,Niedersachsen,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),2,3,No,1,Equally shared in decision makings,10.000-19.999,40-49 km,Rare/never,Own driveway/carport/garage,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I would never buy an EV,99999997,99999997,5,5,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,69,55 t/m 70,Low
Male,Nordrhein-Westfalen,Western Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,"Yes, plug-in hybrid car(s)",5,Myself,5.000-9.999,Less than 10 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",1,5,5,5,3,3,4,3,3,5,5,3,5,2,5,5,2,5,3,2,3,3,3,4,Car dealer(s),3,1,1 person,No people,€20.000 - €34.999,54,45 t/m 54,Low
Female,Sachsen,Eastern Germany,Realschule,No party,4,2,No,1,Other(s) in the household,5.000-9.999,30-39 km,I don't know,Public road,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,I would never buy an EV,3,2,3,2,2,2,2,3,2,3,2,3,2,3,3,3,2,3,3,3,3,3,2,3,Car manufacturer(s),3,3,2 people,No people,€19.999 or less,22,18 t/m 24,Middle
Male,Sachsen,Eastern Germany,Hauptschule,AlternativeFar Deutschland (AfD),5,1,No,5,Myself,20.000-29.999,50-99 km,2-4 times per month,Parking in shared common area without individual parking space,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,2,"If I had an EV, it would be my only car",2,2,3,3,2,5,3,1,3,4,2,4,1,3,2,2,3,3,4,4,2,3,3,2,"Family, friends, colleagues",2,2,1 person,No people,€50.000 - €64.999,49,45 t/m 54,Low
Female,Schleswig-Holstein,North Germany,Hauptschule,Don't know / no opinion,5,2,No,1,Other(s) in the household,I don't know,I don't know,I don't know,Own driveway/carport/garage,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,1,0,1,0,1,0,0,1,0,0,2,2,I would never buy an EV,99999997,3,99999997,4,1,99999997,2,99999997,99999997,99999997,99999997,4,2,2,99999997,99999997,4,4,1,1,99999997,99999997,1,99999997,Car manufacturer(s),4,3,3 people or more,1 person,I'd rather not say,18,18 t/m 24,Low
Female,Hamburg,North Germany,Hauptschule,Prefer not to state,5,1,No,1,Myself,I don't know,I don't know,Rare/never,I don't know,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,99999997,2,I would never buy an EV,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car manufacturer(s),3,3,1 person,No people,I'd rather not say,60,55 t/m 70,Low
Male,Sachsen,Eastern Germany,Hauptschule,Sozialdemokratische Partei Deutschlands (SPD),1,2,"Yes, electric car(s)",3,Myself,5.000-9.999,30-39 km,1-3 times per week,Public road,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,1,3,1,3,2,4,1,3,2,1,4,1,3,2,1,2,3,1,4,1,2,3,Car dealer(s),3,2,1 person,1 person,€20.000 - €34.999,46,45 t/m 54,Low
Female,Berlin,Eastern Germany,"Fachoberschule, Fachschule, Berufsschule, Berufsfachschule",Sozialdemokratische Partei Deutschlands (SPD),2,3,No,1,Equally shared in decision makings,Less than 1.000 km,10-19 km,Rare/never,Public road,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,2,2,I don't know,3,3,4,4,4,3,3,3,99999997,3,99999997,2,2,2,5,1,2,1,1,99999997,99999997,99999997,99999997,99999997,"Organisations like ADAC (DE), FDM (DK), Magyar Autoklub (HU), ANWB (NL), NAF or Norsk Elbilforening (NO)",3,3,2 people,No people,€65.000 - €79.999,68,55 t/m 70,Middle
Female,Schleswig-Holstein,North Germany,Hauptschule,Christlich Demokratische Union Deutschlands (CDU),1,2,No,1,Equally shared in decision makings,I don't know,I don't know,I don't know,Own driveway/carport/garage,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,99999997,2,I don't know,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,99999997,Car dealer(s),3,3,2 people,No people,I'd rather not say,60,55 t/m 70,Low
Female,Bayern,South Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Christlich-Soziale Union in Bayern (CSU),1,2,I don't know,1,Equally shared in decision makings,5.000-9.999,Less than 10 km,Several times biannually,Own driveway/carport/garage,1,1,1,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,2,I would never buy an EV,3,99999997,2,3,5,99999997,1,3,3,5,3,1,1,1,2,1,1,3,1,3,1,3,1,1,"Another source, not mentioned in this list",3,4,2 people,No people,€80.000 - €94.999,61,55 t/m 70,High
Male,Baden-WÃ¼rttemberg,South Germany,Fachhochschule,Christlich Demokratische Union Deutschlands (CDU),1,3,"Yes, plug-in hybrid car(s)",5,Myself,30.000-39.999,40-49 km,1-3 times per week,Own driveway/carport/garage,0,1,0,0,0,1,1,0,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,4,4,4,4,3,2,2,4,5,2,2,1,3,4,2,1,4,2,4,1,3,3,3,"Family, friends, colleagues",3,3,1 person,No people,€50.000 - €64.999,29,25 t/m 34,High
Male,Nordrhein-Westfalen,Western Germany,Realschule,Christlich-Soziale Union in Bayern (CSU),3,1,"Yes, electric car(s)",3,Other(s) in the household,20.000-29.999,50-99 km,1 time per month,Parking in shared common area without individual parking space,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,Car dealer(s),2,3,1 person,No people,€50.000 - €64.999,52,45 t/m 54,Middle
Male,Bremen,North Germany,"UniversitÃ¤t, Technische UniversitÃ¤t",Sozialdemokratische Partei Deutschlands (SPD),1,2,No,2,Myself,30.000-39.999,20-29 km,2-4 times per month,Public road,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,"If I had an EV, it would be a supplement to a petrol or diesel car",2,4,2,2,2,2,2,2,2,2,2,2,2,2,2,2,3,3,3,3,3,3,3,3,"Newsarticles (newspapers, tv and websites)",3,3,2 people,No people,€110.000 or more,35,35 t/m 44,High
Female,Hessen,Central Germany,Realschule,Prefer not to state,2,3,"Yes, plug-in hybrid car(s)",2,Myself,40.000-49.999,20-29 km,1-3 times per week,Own parking space in  shared common area,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,"If I had an EV, it would be my only car",1,2,4,2,2,4,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,3,"Family, friends, colleagues",2,1,1 person,1 person,€95.000 - €109.999,34,25 t/m 34,Middle

==> initial_adopters_Germany.csv <==
population,initial adopters
18 t/m 24_10.000-19.999,0.4318181818181818
18 t/m 24_20.000-29.999,0.55
18 t/m 24_5.000-9.999,0.48
18 t/m 24_less than 4.999,0.3448275862068966
18 t/m 24_more than 30.000,0.7619047619047619
25 t/m 34_10.000-19.999,0.391304347826087
25 t/m 34_20.000-29.999,0.5434782608695652
25 t/m 34_5.000-9.999,0.2619047619047619
25 t/m 34_less than 4.999,0.2222222222222222
25 t/m 34_more than 30.000,0.5384615384615384
35 t/m 44_10.000-19.999,0.22340425531914893
35 t/m 44_20.000-29.999,0.24324324324324326
35 t/m 44_5.000-9.999,0.18518518518518517
35 t/m 44_less than 4.999,0.10810810810810811
35 t/m 44_more than 30.000,0.5
45 t/m 54_10.000-19.999,0.13513513513513514
45 t/m 54_20.000-29.999,0.2807017543859649
45 t/m 54_5.000-9.999,0.18181818181818182
45 t/m 54_less than 4.999,0.05263157894736842
45 t/m 54_more than 30.000,0.2692307692307692
55 t/m 70_10.000-19.999,0.11594202898550725
55 t/m 70_20.000-29.999,0.07142857142857142
55 t/m 70_5.000-9.999,0.07339449541284404
55 t/m 70_less than 4.999,0.037037037037037035
55 t/m 70_more than 30.000,0.09090909090909091


==> initial_opinions_Germany.csv <==
population,initial opinions
18 t/m 24_10.000-19.999,0.5227272727272727
18 t/m 24_20.000-29.999,0.7
18 t/m 24_5.000-9.999,0.48
18 t/m 24_less than 4.999,0.5517241379310345
18 t/m 24_more than 30.000,0.5714285714285714
25 t/m 34_10.000-19.999,0.717391304347826
25 t/m 34_20.000-29.999,0.6739130434782609
25 t/m 34_5.000-9.999,0.5714285714285714
25 t/m 34_less than 4.999,0.6
25 t/m 34_more than 30.000,0.5192307692307693
35 t/m 44_10.000-19.999,0.43617021276595747
35 t/m 44_20.000-29.999,0.6756756756756757
35 t/m 44_5.000-9.999,0.42592592592592593
35 t/m 44_less than 4.999,0.5945945945945946
35 t/m 44_more than 30.000,0.6388888888888888
45 t/m 54_10.000-19.999,0.4594594594594595
45 t/m 54_20.000-29.999,0.5789473684210527
45 t/m 54_5.000-9.999,0.5
45 t/m 54_less than 4.999,0.5087719298245614
45 t/m 54_more than 30.000,0.5769230769230769
55 t/m 70_10.000-19.999,0.4492753623188406
55 t/m 70_20.000-29.999,0.40476190476190477
55 t/m 70_5.000-9.999,0.41284403669724773
55 t/m 70_less than 4.999,0.4444444444444444
55 t/m 70_more than 30.000,0.4090909090909091


==> matrix_Germany.csv <==
population,Q11_1,Q11_2,Q11_3,Q11_4,Q11_5,Q11_6,Q11_7,Q11_8,Q11_9,Q11_10,Q11_11,Q11_12,Q11_13,Q12_1,Q12_2,Q12_3,Q12_4,Q12_5,Q12_6,Q12_7,Q12_8,Q12_9,Q12_10,Q12_11,Q12_12,Q12_13,Q12_14,Q13_1,Q13_2,Q13_3,Q13_4,Q13_5,Q13_6,Q13_7,Q13_8,Q13_9,Q13_10,Q13_11,Q13_12,Q13_13,Q13_14,Q13_15,Q17,Q18_1,Q18_2,Q18_3,Q18_4,Q18_5,Q18_6,Q18_7,Q18_8,Q18_9,Q18_10,Q18_11,Q18_12,Q18_13,Q18_14,Q18_15,Q18_16,Q18_17,Q18_18,Q18_19,Q18_20,Q18_21,Q18_22,Q18_23,Q20,Q21
18 t/m 24_less than 4.999,0.4482758620689655,0.20689655172413793,0.20689655172413793,0.5172413793103449,0.20689655172413793,0.0,0.3448275862068966,0.1724137931034483,0.034482758620689655,0.3103448275862069,0.41379310344827586,0.06896551724137931,0.0,0.27586206896551724,0.20689655172413793,0.3448275862068966,0.4827586206896552,0.27586206896551724,0.034482758620689655,0.13793103448275862,0.10344827586206896,0.10344827586206896,0.20689655172413793,0.3103448275862069,0.10344827586206896,0.034482758620689655,0.13793103448275862,0.1724137931034483,0.3793103448275862,0.3448275862068966,0.2413793103448276,0.3448275862068966,0.10344827586206896,0.2413793103448276,0.10344827586206896,0.3448275862068966,0.034482758620689655,0.10344827586206896,0.1724137931034483,0.20689655172413793,0.3448275862068966,0.0,0.4655172413793104,0.4913793103448276,0.5689655172413793,0.4224137931034483,0.5344827586206896,0.4913793103448276,0.3879310344827587,0.47413793103448276,0.5603448275862069,0.5862068965517241,0.4655172413793104,0.39655172413793105,0.43965517241379315,0.31896551724137934,0.5517241379310345,0.4568965517241379,0.3879310344827587,0.5086206896551724,0.2931034482758621,0.47413793103448276,0.4568965517241379,0.43103448275862066,0.48275862068965514,0.4051724137931034,0.4137931034482759,0.4482758620689655
18 t/m 24_5.000-9.999,0.36,0.28,0.16,0.52,0.16,0.08,0.32,0.32,0.16,0.28,0.28,0.16,0.0,0.24,0.24,0.4,0.48,0.28,0.12,0.2,0.16,0.12,0.16,0.04,0.12,0.0,0.08,0.16,0.4,0.2,0.32,0.4,0.28,0.28,0.16,0.24,0.04,0.12,0.12,0.24,0.24,0.04,0.42000000000000004,0.38,0.45999999999999996,0.43000000000000005,0.41000000000000003,0.32999999999999996,0.25,0.25,0.36,0.44999999999999996,0.39,0.29000000000000004,0.37,0.29000000000000004,0.4,0.32999999999999996,0.37,0.42000000000000004,0.29000000000000004,0.42000000000000004,0.35,0.36,0.37,0.33999999999999997,0.31999999999999995,0.44999999999999996
18 t/m 24_10.000-19.999,0.36363636363636365,0.22727272727272727,0.1590909090909091,0.5227272727272727,0.3409090909090909,0.11363636363636363,0.3181818181818182,0.4318181818181818,0.11363636363636363,0.3181818181818182,0.3409090909090909,0.09090909090909091,0.022727272727272728,0.1590909090909091,0.11363636363636363,0.5454545454545454,0.6136363636363636,0.3181818181818182,0.11363636363636363,0.22727272727272727,0.1590909090909091,0.06818181818181818,0.18181818181818182,0.22727272727272727,0.06818181818181818,0.0,0.045454545454545456,0.25,0.3181818181818182,0.3181818181818182,0.20454545454545456,0.36363636363636365,0.4318181818181818,0.25,0.13636363636363635,0.3181818181818182,0.09090909090909091,0.06818181818181818,0.11363636363636363,0.29545454545454547,0.36363636363636365,0.0,0.4204545454545454,0.49431818181818177,0.5738636363636364,0.4772727272727273,0.5568181818181818,0.43181818181818177,0.36363636363636365,0.42613636363636365,0.44318181818181823,0.5056818181818182,0.4545454545454546,0.40909090909090906,0.36363636363636365,0.36931818181818177,0.5568181818181818,0.4147727272727273,0.38068181818181823,0.4375,0.3579545454545454,0.4545454545454546,0.34659090909090906,0.4375,0.375,0.34659090909090906,0.40909090909090906,0.3920454545454546
18 t/m 24_20.000-29.999,0.55,0.3,0.2,0.4,0.3,0.15,0.25,0.35,0.05,0.3,0.4,0.1,0.0,0.3,0.2,0.5,0.7,0.15,0.1,0.05,0.15,0.2,0.35,0.2,0.1,0.0,0.05,0.3,0.3,0.4,0.15,0.35,0.4,0.1,0.25,0.2,0.05,0.1,0.1,0.35,0.35,0.0,0.475,0.5375,0.5875,0.44999999999999996,0.4375,0.42500000000000004,0.44999999999999996,0.32499999999999996,0.30000000000000004,0.4625,0.32499999999999996,0.44999999999999996,0.48750000000000004,0.36250000000000004,0.5125,0.38749999999999996,0.2875,0.4375,0.3125,0.48750000000000004,0.4,0.4375,0.4,0.42500000000000004,0.38749999999999996,0.4125
18 t/m 24_more than 30.000,0.2857142857142857,0.23809523809523808,0.6190476190476191,0.47619047619047616,0.23809523809523808,0.19047619047619047,0.47619047619047616,0.42857142857142855,0.2857142857142857,0.23809523809523808,0.42857142857142855,0.14285714285714285,0.047619047619047616,0.14285714285714285,0.38095238095238093,0.47619047619047616,0.6190476190476191,0.14285714285714285,0.09523809523809523,0.23809523809523808,0.23809523809523808,0.23809523809523808,0.23809523809523808,0.23809523809523808,0.2857142857142857,0.0,0.047619047619047616,0.2857142857142857,0.38095238095238093,0.47619047619047616,0.3333333333333333,0.2857142857142857,0.38095238095238093,0.3333333333333333,0.19047619047619047,0.38095238095238093,0.38095238095238093,0.2857142857142857,0.09523809523809523,0.23809523809523808,0.38095238095238093,0.047619047619047616,0.4642857142857143,0.3214285714285714,0.5119047619047619,0.36904761904761907,0.5,0.47619047619047616,0.4642857142857143,0.33333333333333337,0.36904761904761907,0.4642857142857143,0.45238095238095233,0.27380952380952384,0.4285714285714286,0.4285714285714286,0.47619047619047616,0.3571428571428571,0.45238095238095233,0.5,0.3214285714285714,0.41666666666666663,0.3928571428571429,0.3928571428571429,0.41666666666666663,0.4642857142857143,0.3571428571428571,0.4285714285714286
25 t/m 34_less than 4.999,0.4888888888888889,0.3111111111111111,0.28888888888888886,0.6444444444444445,0.3111111111111111,0.15555555555555556,0.4222222222222222,0.2222222222222222,0.13333333333333333,0.4222222222222222,0.3111111111111111,0.13333333333333333,0.08888888888888889,0.28888888888888886,0.2,0.4444444444444444,0.5555555555555556,0.24444444444444444,0.2,0.3111111111111111,0.17777777777777778,0.13333333333333333,0.3111111111111111,0.26666666666666666,0.06666666666666667,0.06666666666666667,0.1111111111111111,0.28888888888888886,0.35555555555555557,0.24444444444444444,0.15555555555555556,0.3333333333333333,0.3333333333333333,0.24444444444444444,0.2222222222222222,0.4666666666666667,0.06666666666666667,0.2,0.17777777777777778,0.3111111111111111,0.4888888888888889,0.06666666666666667,0.40555555555555556,0.5555555555555556,0.55,0.5166666666666667,0.4833333333333333,0.47777777777777775,0.46111111111111114,0.41666666666666663,0.5166666666666667,0.5833333333333334,0.4722222222222222,0.36111111111111116,0.43333333333333335,0.4,0.5388888888888889,0.4277777777777778,0.41666666666666663,0.5,0.37222222222222223,0.4555555555555556,0.35,0.4555555555555556,0.4277777777777778,0.4444444444444444,0.4666666666666667,0.30000000000000004
25 t/m 34_5.000-9.999,0.47619047619047616,0.23809523809523808,0.21428571428571427,0.7857142857142857,0.3333333333333333,0.07142857142857142,0.2857142857142857,0.35714285714285715,0.11904761904761904,0.4523809523809524,0.2857142857142857,0.14285714285714285,0.0,0.21428571428571427,0.16666666666666666,0.5,0.6190476190476191,0.2857142857142857,0.023809523809523808,0.19047619047619047,0.14285714285714285,0.07142857142857142,0.23809523809523808,0.09523809523809523,0.09523809523809523,0.0,0.11904761904761904,0.14285714285714285,0.23809523809523808,0.30952380952380953,0.19047619047619047,0.3333333333333333,0.40476190476190477,0.16666666666666666,0.07142857142857142,0.40476190476190477,0.023809523809523808,0.16666666666666666,0.09523809523809523,0.19047619047619047,0.23809523809523808,0.0,0.4642857142857143,0.5416666666666666,0.625,0.5892857142857143,0.5059523809523809,0.5,0.4107142857142857,0.4821428571428571,0.5833333333333334,0.5773809523809523,0.5595238095238095,0.4107142857142857,0.4285714285714286,0.4107142857142857,0.5714285714285714,0.39880952380952384,0.39880952380952384,0.5178571428571429,0.3571428571428571,0.47023809523809523,0.3214285714285714,0.47619047619047616,0.36309523809523814,0.40476190476190477,0.42261904761904767,0.3571428571428571
25 t/m 34_10.000-19.999,0.5543478260869565,0.2717391304347826,0.30434782608695654,0.5760869565217391,0.30434782608695654,0.11956521739130435,0.391304347826087,0.34782608695652173,0.16304347826086957,0.32608695652173914,0.33695652173913043,0.14130434782608695,0.021739130434782608,0.11956521739130435,0.1956521739130435,0.6304347826086957,0.5869565217391305,0.25,0.09782608695652174,0.2826086956521739,0.16304347826086957,0.15217391304347827,0.31521739130434784,0.10869565217391304,0.09782608695652174,0.03260869565217391,0.05434782608695652,0.18478260869565216,0.40217391304347827,0.2826086956521739,0.2826086956521739,0.4782608695652174,0.4673913043478261,0.2717391304347826,0.10869565217391304,0.43478260869565216,0.18478260869565216,0.21739130434782608,0.13043478260869565,0.33695652173913043,0.358695652173913,0.03260869565217391,0.4347826086956522,0.5543478260869565,0.6467391304347826,0.5733695652173914,0.5706521739130435,0.4972826086956522,0.45108695652173914,0.42663043478260865,0.45108695652173914,0.5570652173913043,0.5353260869565217,0.3994565217391305,0.38315217391304346,0.3559782608695652,0.532608695652174,0.3559782608695652,0.3994565217391305,0.49184782608695654,0.3070652173913043,0.47010869565217395,0.32065217391304346,0.3967391304347826,0.3532608695652174,0.34510869565217395,0.4130434782608695,0.3804347826086957
25 t/m 34_20.000-29.999,0.5,0.391304347826087,0.32608695652173914,0.43478260869565216,0.1956521739130435,0.08695652173913043,0.5217391304347826,0.34782608695652173,0.15217391304347827,0.32608695652173914,0.30434782608695654,0.2608695652173913,0.021739130434782608,0.2608695652173913,0.2826086956521739,0.6521739130434783,0.5217391304347826,0.2391304347826087,0.08695652173913043,0.2826086956521739,0.2608695652173913,0.10869565217391304,0.2391304347826087,0.2826086956521739,0.2826086956521739,0.0,0.021739130434782608,0.2391304347826087,0.2608695652173913,0.34782608695652173,0.2391304347826087,0.5217391304347826,0.30434782608695654,0.2608695652173913,0.2391304347826087,0.43478260869565216,0.10869565217391304,0.1956521739130435,0.10869565217391304,0.391304347826087,0.30434782608695654,0.0,0.42934782608695654,0.5380434782608695,0.5434782608695652,0.4782608695652174,0.5380434782608695,0.48913043478260865,0.3695652173913043,0.3586956521739131,0.4347826086956522,0.46739130434782605,0.3967391304347826,0.42934782608695654,0.3586956521739131,0.32608695652173914,0.4619565217391305,0.3152173913043478,0.3913043478260869,0.5217391304347826,0.3315217391304348,0.4565217391304348,0.3152173913043478,0.4347826086956522,0.36413043478260865,0.3913043478260869,0.40760869565217395,0.3913043478260869
25 t/m 34_more than 30.000,0.46153846153846156,0.3269230769230769,0.40384615384615385,0.36538461538461536,0.40384615384615385,0.23076923076923078,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.4230769230769231,0.3076923076923077,0.25,0.019230769230769232,0.3269230769230769,0.28846153846153844,0.5576923076923077,0.4807692307692308,0.4230769230769231,0.19230769230769232,0.3076923076923077,0.17307692307692307,0.19230769230769232,0.21153846153846154,0.15384615384615385,0.11538461538461539,0.057692307692307696,0.038461538461538464,0.25,0.36538461538461536,0.38461538461538464,0.11538461538461539,0.38461538461538464,0.4230769230769231,0.21153846153846154,0.2692307692307692,0.3269230769230769,0.15384615384615385,0.057692307692307696,0.057692307692307696,0.19230769230769232,0.21153846153846154,0.038461538461538464,0.38942307692307687,0.4375,0.5384615384615384,0.4423076923076923,0.47596153846153844,0.5144230769230769,0.375,0.4182692307692307,0.34615384615384615,0.5048076923076923,0.4375,0.39903846153846156,0.39903846153846156,0.3653846153846154,0.46153846153846156,0.34615384615384615,0.35096153846153844,0.41346153846153844,0.3125,0.4471153846153846,0.34615384615384615,0.3846153846153846,0.35096153846153844,0.375,0.34615384615384615,0.3701923076923077
35 t/m 44_less than 4.999,0.3783783783783784,0.16216216216216217,0.08108108108108109,0.6486486486486487,0.13513513513513514,0.0,0.43243243243243246,0.08108108108108109,0.10810810810810811,0.21621621621621623,0.10810810810810811,0.05405405405405406,0.05405405405405406,0.1891891891891892,0.10810810810810811,0.3783783783783784,0.6216216216216216,0.13513513513513514,0.02702702702702703,0.13513513513513514,0.02702702702702703,0.08108108108108109,0.1891891891891892,0.08108108108108109,0.05405405405405406,0.05405405405405406,0.08108108108108109,0.24324324324324326,0.2702702702702703,0.13513513513513514,0.10810810810810811,0.40540540540540543,0.24324324324324326,0.16216216216216217,0.05405405405405406,0.3783783783783784,0.0,0.10810810810810811,0.05405405405405406,0.13513513513513514,0.2972972972972973,0.0,0.41216216216216217,0.6081081081081081,0.5878378378378378,0.5743243243243243,0.5675675675675675,0.472972972972973,0.43243243243243246,0.41891891891891897,0.5743243243243243,0.6013513513513513,0.5337837837837838,0.3716216216216216,0.4797297297297297,0.4054054054054054,0.6554054054054054,0.41891891891891897,0.45945945945945943,0.4932432432432432,0.3581081081081081,0.5202702702702703,0.2702702702702703,0.44594594594594594,0.3648648648648649,0.45270270270270274,0.5,0.29729729729729726
35 t/m 44_5.000-9.999,0.48148148148148145,0.16666666666666666,0.24074074074074073,0.6481481481481481,0.25925925925925924,0.037037037037037035,0.5,0.3888888888888889,0.14814814814814814,0.3888888888888889,0.2777777777777778,0.07407407407407407,0.018518518518518517,0.16666666666666666,0.1111111111111111,0.42592592592592593,0.5,0.14814814814814814,0.1111111111111111,0.2777777777777778,0.14814814814814814,0.1111111111111111,0.3148148148148148,0.1111111111111111,0.09259259259259259,0.0,0.18518518518518517,0.18518518518518517,0.3148148148148148,0.2222222222222222,0.14814814814814814,0.35185185185185186,0.3888888888888889,0.2962962962962963,0.14814814814814814,0.3888888888888889,0.018518518518518517,0.24074074074074073,0.037037037037037035,0.37037037037037035,0.4074074074074074,0.018518518518518517,0.3657407407407407,0.5555555555555556,0.5787037037037037,0.5185185185185185,0.5972222222222222,0.4444444444444444,0.4120370370370371,0.40740740740740744,0.5509259259259259,0.5370370370370371,0.5370370370370371,0.36111111111111116,0.2962962962962963,0.3935185185185185,0.5462962962962963,0.31481481481481477,0.34259259259259256,0.5,0.25462962962962965,0.4120370370370371,0.25462962962962965,0.37037037037037035,0.34259259259259256,0.3287037037037037,0.4212962962962963,0.33333333333333337
35 t/m 44_10.000-19.999,0.5531914893617021,0.3404255319148936,0.3191489361702128,0.6914893617021277,0.2978723404255319,0.10638297872340426,0.5212765957446809,0.2978723404255319,0.07446808510638298,0.4574468085106383,0.30851063829787234,0.10638297872340426,0.02127659574468085,0.23404255319148937,0.1702127659574468,0.6382978723404256,0.6595744680851063,0.1702127659574468,0.09574468085106383,0.24468085106382978,0.18085106382978725,0.07446808510638298,0.3191489361702128,0.14893617021276595,0.05319148936170213,0.031914893617021274,0.10638297872340426,0.20212765957446807,0.30851063829787234,0.30851063829787234,0.18085106382978725,0.46808510638297873,0.3829787234042553,0.1702127659574468,0.1276595744680851,0.5106382978723404,0.0851063829787234,0.2127659574468085,0.1276595744680851,0.46808510638297873,0.425531914893617,0.02127659574468085,0.37234042553191493,0.601063829787234,0.5877659574468085,0.5292553191489362,0.5824468085106383,0.5,0.42021276595744683,0.4122340425531915,0.45744680851063835,0.5319148936170213,0.4920212765957447,0.39095744680851063,0.36968085106382975,0.3377659574468085,0.5132978723404256,0.33244680851063835,0.3537234042553191,0.45744680851063835,0.2872340425531915,0.44946808510638303,0.2872340425531915,0.4228723404255319,0.35106382978723405,0.3563829787234043,0.44680851063829785,0.3058510638297872
35 t/m 44_20.000-29.999,0.35135135135135137,0.24324324324324326,0.21621621621621623,0.4594594594594595,0.3783783783783784,0.05405405405405406,0.40540540540540543,0.3783783783783784,0.02702702702702703,0.43243243243243246,0.2702702702702703,0.05405405405405406,0.02702702702702703,0.16216216216216217,0.24324324324324326,0.6486486486486487,0.4864864864864865,0.2702702702702703,0.13513513513513514,0.1891891891891892,0.05405405405405406,0.1891891891891892,0.13513513513513514,0.10810810810810811,0.08108108108108109,0.05405405405405406,0.02702702702702703,0.1891891891891892,0.32432432432432434,0.2702702702702703,0.13513513513513514,0.4594594594594595,0.24324324324324326,0.21621621621621623,0.08108108108108109,0.2972972972972973,0.05405405405405406,0.16216216216216217,0.05405405405405406,0.1891891891891892,0.1891891891891892,0.0,0.4054054054054054,0.5540540540540541,0.6824324324324325,0.581081081081081,0.5878378378378378,0.5472972972972973,0.472972972972973,0.45270270270270274,0.3986486486486487,0.5135135135135135,0.5337837837837838,0.43243243243243246,0.44594594594594594,0.33108108108108103,0.5067567567567568,0.3918918918918919,0.3783783783783784,0.41216216216216217,0.33783783783783783,0.46621621621621623,0.3851351351351351,0.41216216216216217,0.41216216216216217,0.42567567567567566,0.41216216216216217,0.3648648648648649
35 t/m 44_more than 30.000,0.5,0.4722222222222222,0.3611111111111111,0.4166666666666667,0.3611111111111111,0.19444444444444445,0.4444444444444444,0.3611111111111111,0.25,0.5555555555555556,0.3055555555555556,0.16666666666666666,0.05555555555555555,0.3611111111111111,0.3611111111111111,0.5833333333333334,0.5277777777777778,0.3611111111111111,0.16666666666666666,0.3333333333333333,0.2222222222222222,0.19444444444444445,0.3055555555555556,0.1111111111111111,0.1388888888888889,0.027777777777777776,0.027777777777777776,0.3055555555555556,0.3888888888888889,0.2777777777777778,0.2222222222222222,0.4444444444444444,0.3333333333333333,0.2777777777777778,0.1111111111111111,0.3611111111111111,0.2222222222222222,0.05555555555555555,0.1111111111111111,0.16666666666666666,0.19444444444444445,0.0,0.4305555555555556,0.45833333333333337,0.5555555555555556,0.5277777777777778,0.4652777777777778,0.5,0.4444444444444444,0.41666666666666663,0.41666666666666663,0.5416666666666666,0.4444444444444444,0.4305555555555556,0.4027777777777778,0.3819444444444444,0.47916666666666663,0.36111111111111116,0.33333333333333337,0.45138888888888884,0.29861111111111116,0.4444444444444444,0.29861111111111116,0.41666666666666663,0.3819444444444444,0.375,0.32638888888888884,0.4444444444444444
45 t/m 54_less than 4.999,0.49122807017543857,0.17543859649122806,0.17543859649122806,0.7017543859649122,0.3157894736842105,0.03508771929824561,0.42105263157894735,0.2982456140350877,0.05263157894736842,0.45614035087719296,0.22807017543859648,0.03508771929824561,0.03508771929824561,0.21052631578947367,0.17543859649122806,0.543859649122807,0.6140350877192983,0.24561403508771928,0.07017543859649122,0.2807017543859649,0.21052631578947367,0.10526315789473684,0.38596491228070173,0.14035087719298245,0.03508771929824561,0.05263157894736842,0.17543859649122806,0.17543859649122806,0.3333333333333333,0.15789473684210525,0.03508771929824561,0.2807017543859649,0.40350877192982454,0.17543859649122806,0.0,0.40350877192982454,0.0,0.21052631578947367,0.15789473684210525,0.3157894736842105,0.5087719298245614,0.03508771929824561,0.39035087719298245,0.6096491228070176,0.5789473684210527,0.4956140350877193,0.5526315789473685,0.5131578947368421,0.4342105263157895,0.4122807017543859,0.5833333333333334,0.5614035087719298,0.5614035087719298,0.3991228070175439,0.4035087719298246,0.39473684210526316,0.631578947368421,0.381578947368421,0.381578947368421,0.45614035087719296,0.2850877192982456,0.48684210526315785,0.3508771929824561,0.45175438596491224,0.3991228070175439,0.3771929824561403,0.48684210526315785,0.2894736842105263
45 t/m 54_5.000-9.999,0.6060606060606061,0.2727272727272727,0.3333333333333333,0.7575757575757576,0.3484848484848485,0.030303030303030304,0.6060606060606061,0.2727272727272727,0.10606060606060606,0.5151515151515151,0.2727272727272727,0.07575757575757576,0.0,0.21212121212121213,0.21212121212121213,0.6666666666666666,0.6515151515151515,0.21212121212121213,0.07575757575757576,0.3484848484848485,0.15151515151515152,0.13636363636363635,0.48484848484848486,0.18181818181818182,0.07575757575757576,0.015151515151515152,0.09090909090909091,0.30303030303030304,0.4393939393939394,0.24242424242424243,0.16666666666666666,0.5303030303030303,0.4696969696969697,0.3181818181818182,0.12121212121212122,0.48484848484848486,0.06060606060606061,0.3333333333333333,0.10606060606060606,0.3787878787878788,0.5151515151515151,0.0,0.40909090909090906,0.5946969696969697,0.625,0.5075757575757576,0.553030303030303,0.43939393939393945,0.40909090909090906,0.3787878787878788,0.5492424242424242,0.5833333333333334,0.5037878787878788,0.39015151515151514,0.3712121212121212,0.33333333333333337,0.5568181818181818,0.28409090909090906,0.321969696969697,0.46590909090909094,0.2727272727272727,0.4545454545454546,0.2689393939393939,0.3787878787878788,0.31060606060606055,0.321969696969697,0.4772727272727273,0.31818181818181823
45 t/m 54_10.000-19.999,0.7027027027027027,0.32432432432432434,0.3333333333333333,0.7207207207207207,0.3333333333333333,0.07207207207207207,0.6036036036036037,0.34234234234234234,0.15315315315315314,0.5495495495495496,0.26126126126126126,0.17117117117117117,0.06306306306306306,0.1981981981981982,0.18018018018018017,0.6936936936936937,0.6306306306306306,0.15315315315315314,0.05405405405405406,0.36936936936936937,0.10810810810810811,0.10810810810810811,0.42342342342342343,0.08108108108108109,0.12612612612612611,0.04504504504504504,0.14414414414414414,0.14414414414414414,0.26126126126126126,0.15315315315315314,0.0990990990990991,0.4594594594594595,0.36936936936936937,0.15315315315315314,0.13513513513513514,0.4864864864864865,0.018018018018018018,0.2072072072072072,0.10810810810810811,0.4954954954954955,0.5315315315315315,0.036036036036036036,0.3288288288288288,0.5788288288288288,0.6238738738738738,0.5,0.5923423423423423,0.5112612612612613,0.3558558558558559,0.4054054054054054,0.44819819819819817,0.5518018018018018,0.4369369369369369,0.3558558558558559,0.3288288288288288,0.3288288288288288,0.49099099099099097,0.26126126126126126,0.28378378378378377,0.43243243243243246,0.231981981981982,0.3918918918918919,0.231981981981982,0.4009009009009009,0.29729729729729726,0.28828828828828834,0.44819819819819817,0.2725225225225225
45 t/m 54_20.000-29.999,0.45614035087719296,0.3333333333333333,0.38596491228070173,0.7017543859649122,0.3157894736842105,0.21052631578947367,0.3684210526315789,0.38596491228070173,0.17543859649122806,0.38596491228070173,0.24561403508771928,0.17543859649122806,0.07017543859649122,0.12280701754385964,0.21052631578947367,0.6842105263157895,0.6666666666666666,0.2631578947368421,0.07017543859649122,0.2631578947368421,0.19298245614035087,0.14035087719298245,0.2631578947368421,0.21052631578947367,0.17543859649122806,0.05263157894736842,0.10526315789473684,0.15789473684210525,0.3157894736842105,0.15789473684210525,0.12280701754385964,0.6140350877192983,0.3684210526315789,0.2982456140350877,0.12280701754385964,0.38596491228070173,0.03508771929824561,0.14035087719298245,0.10526315789473684,0.43859649122807015,0.45614035087719296,0.03508771929824561,0.3771929824561403,0.6008771929824561,0.5833333333333334,0.5175438596491229,0.5833333333333334,0.5394736842105263,0.38596491228070173,0.381578947368421,0.368421052631579,0.5570175438596491,0.45175438596491224,0.368421052631579,0.27192982456140347,0.3464912280701754,0.5482456140350878,0.29385964912280704,0.33333333333333337,0.42543859649122806,0.26754385964912286,0.4035087719298246,0.21052631578947367,0.4035087719298246,0.32456140350877194,0.3464912280701754,0.42105263157894735,0.3026315789473685
45 t/m 54_more than 30.000,0.5384615384615384,0.34615384615384615,0.38461538461538464,0.5769230769230769,0.34615384615384615,0.11538461538461539,0.46153846153846156,0.34615384615384615,0.19230769230769232,0.2692307692307692,0.2692307692307692,0.19230769230769232,0.15384615384615385,0.11538461538461539,0.19230769230769232,0.6153846153846154,0.5,0.15384615384615385,0.07692307692307693,0.34615384615384615,0.23076923076923078,0.15384615384615385,0.2692307692307692,0.15384615384615385,0.19230769230769232,0.11538461538461539,0.07692307692307693,0.19230769230769232,0.23076923076923078,0.23076923076923078,0.19230769230769232,0.46153846153846156,0.38461538461538464,0.11538461538461539,0.11538461538461539,0.3076923076923077,0.07692307692307693,0.2692307692307692,0.11538461538461539,0.46153846153846156,0.38461538461538464,0.07692307692307693,0.3557692307692307,0.5769230769230769,0.625,0.5,0.5480769230769231,0.5096153846153846,0.45192307692307687,0.3173076923076923,0.375,0.47115384615384615,0.3653846153846154,0.3942307692307693,0.41346153846153844,0.3173076923076923,0.3942307692307693,0.2692307692307693,0.33653846153846156,0.4326923076923077,0.2692307692307693,0.3557692307692307,0.27884615384615385,0.34615384615384615,0.29807692307692313,0.32692307692307687,0.4807692307692307,0.29807692307692313
55 t/m 70_less than 4.999,0.5308641975308642,0.25925925925925924,0.16049382716049382,0.7037037037037037,0.43209876543209874,0.07407407407407407,0.4444444444444444,0.20987654320987653,0.0,0.49382716049382713,0.06172839506172839,0.024691358024691357,0.08641975308641975,0.16049382716049382,0.1111111111111111,0.4567901234567901,0.6049382716049383,0.25925925925925924,0.07407407407407407,0.2716049382716049,0.1111111111111111,0.0,0.35802469135802467,0.06172839506172839,0.06172839506172839,0.037037037037037035,0.25925925925925924,0.2345679012345679,0.2839506172839506,0.25925925925925924,0.012345679012345678,0.3950617283950617,0.43209876543209874,0.2716049382716049,0.06172839506172839,0.38271604938271603,0.0,0.18518518518518517,0.09876543209876543,0.18518518518518517,0.4691358024691358,0.04938271604938271,0.3858024691358025,0.595679012345679,0.5370370370370371,0.4722222222222222,0.5432098765432098,0.4783950617283951,0.37037037037037035,0.37037037037037035,0.5617283950617284,0.5555555555555556,0.49382716049382713,0.3580246913580247,0.35185185185185186,0.2901234567901234,0.5617283950617284,0.2962962962962963,0.33333333333333337,0.4506172839506173,0.23148148148148145,0.42901234567901236,0.22530864197530864,0.3950617283950617,0.2808641975308642,0.29320987654320985,0.4907407407407407,0.2716049382716049
55 t/m 70_5.000-9.999,0.6972477064220184,0.3211009174311927,0.29357798165137616,0.7981651376146789,0.3211009174311927,0.10091743119266056,0.5779816513761468,0.3119266055045872,0.09174311926605505,0.5688073394495413,0.22018348623853212,0.05504587155963303,0.05504587155963303,0.14678899082568808,0.14678899082568808,0.6513761467889908,0.6055045871559633,0.1559633027522936,0.13761467889908258,0.3211009174311927,0.13761467889908258,0.045871559633027525,0.4036697247706422,0.12844036697247707,0.11926605504587157,0.03669724770642202,0.23853211009174313,0.23853211009174313,0.3119266055045872,0.11926605504587157,0.07339449541284404,0.44036697247706424,0.45871559633027525,0.2018348623853211,0.09174311926605505,0.5045871559633027,0.01834862385321101,0.21100917431192662,0.12844036697247707,0.43119266055045874,0.5321100917431193,0.05504587155963303,0.34403669724770647,0.536697247706422,0.5642201834862385,0.4311926605504587,0.5825688073394495,0.5137614678899083,0.3463302752293578,0.3669724770642202,0.5022935779816514,0.5963302752293578,0.4701834862385321,0.3188073394495413,0.29128440366972475,0.2821100917431193,0.5458715596330275,0.2637614678899083,0.2798165137614679,0.4311926605504587,0.18577981651376146,0.44036697247706424,0.15825688073394495,0.3990825688073395,0.27293577981651373,0.25688073394495414,0.4655963302752294,0.2637614678899083
55 t/m 70_10.000-19.999,0.7246376811594203,0.3695652173913043,0.38405797101449274,0.7246376811594203,0.35507246376811596,0.07971014492753623,0.5579710144927537,0.35507246376811596,0.12318840579710146,0.572463768115942,0.17391304347826086,0.07246376811594203,0.028985507246376812,0.12318840579710146,0.17391304347826086,0.7028985507246377,0.5362318840579711,0.18840579710144928,0.06521739130434782,0.2971014492753623,0.13768115942028986,0.07971014492753623,0.34057971014492755,0.12318840579710146,0.07971014492753623,0.014492753623188406,0.1956521739130435,0.16666666666666666,0.2898550724637681,0.16666666666666666,0.10144927536231885,0.5869565217391305,0.45652173913043476,0.2826086956521739,0.10144927536231885,0.5579710144927537,0.021739130434782608,0.26811594202898553,0.15217391304347827,0.5144927536231884,0.5507246376811594,0.028985507246376812,0.3568840579710145,0.5978260869565217,0.6159420289855072,0.532608695652174,0.5688405797101449,0.5144927536231884,0.3804347826086957,0.33333333333333337,0.43297101449275366,0.5579710144927537,0.5036231884057971,0.3134057971014492,0.2880434782608695,0.24637681159420288,0.5126811594202898,0.23188405797101447,0.2753623188405797,0.45471014492753625,0.15398550724637683,0.4438405797101449,0.19021739130434784,0.39855072463768115,0.24456521739130432,0.24818840579710144,0.5235507246376812,0.27898550724637683
55 t/m 70_20.000-29.999,0.5714285714285714,0.3333333333333333,0.40476190476190477,0.8095238095238095,0.2619047619047619,0.11904761904761904,0.42857142857142855,0.40476190476190477,0.11904761904761904,0.47619047619047616,0.14285714285714285,0.14285714285714285,0.047619047619047616,0.11904761904761904,0.11904761904761904,0.7380952380952381,0.5476190476190477,0.14285714285714285,0.07142857142857142,0.19047619047619047,0.11904761904761904,0.07142857142857142,0.2619047619047619,0.047619047619047616,0.11904761904761904,0.0,0.19047619047619047,0.11904761904761904,0.2857142857142857,0.11904761904761904,0.14285714285714285,0.47619047619047616,0.21428571428571427,0.16666666666666666,0.09523809523809523,0.5,0.047619047619047616,0.16666666666666666,0.07142857142857142,0.5714285714285714,0.38095238095238093,0.023809523809523808,0.2142857142857143,0.49404761904761907,0.5297619047619048,0.4821428571428571,0.5892857142857143,0.5238095238095238,0.36309523809523814,0.36904761904761907,0.38095238095238093,0.5357142857142857,0.48809523809523814,0.375,0.3035714285714286,0.26190476190476186,0.47023809523809523,0.19642857142857145,0.23214285714285715,0.38095238095238093,0.13690476190476192,0.38690476190476186,0.16666666666666669,0.42261904761904767,0.25595238095238093,0.25595238095238093,0.47023809523809523,0.20833333333333331
55 t/m 70_more than 30.000,0.6363636363636364,0.3181818181818182,0.3181818181818182,0.7727272727272727,0.13636363636363635,0.18181818181818182,0.5454545454545454,0.4090909090909091,0.18181818181818182,0.5,0.22727272727272727,0.18181818181818182,0.045454545454545456,0.18181818181818182,0.13636363636363635,0.5,0.5,0.09090909090909091,0.18181818181818182,0.2727272727272727,0.09090909090909091,0.0,0.4090909090909091,0.045454545454545456,0.09090909090909091,0.045454545454545456,0.22727272727272727,0.13636363636363635,0.13636363636363635,0.18181818181818182,0.18181818181818182,0.45454545454545453,0.5454545454545454,0.18181818181818182,0.2727272727272727,0.5454545454545454,0.13636363636363635,0.18181818181818182,0.18181818181818182,0.4090909090909091,0.36363636363636365,0.09090909090909091,0.21590909090909088,0.5909090909090909,0.5113636363636364,0.43181818181818177,0.5795454545454546,0.5,0.30681818181818177,0.43181818181818177,0.3295454545454546,0.48863636363636365,0.46590909090909094,0.30681818181818177,0.2954545454545454,0.26136363636363635,0.40909090909090906,0.28409090909090906,0.23863636363636365,0.5227272727272727,0.2272727272727273,0.34090909090909094,0.25,0.4772727272727273,0.30681818181818177,0.375,0.44318181818181823,0.26136363636363635


==> population_Germany_year.csv <==
popolazione,delta_year
18 t/m 24_10.000-19.999,0.045454545454545456
18 t/m 24_20.000-29.999,0.0
18 t/m 24_5.000-9.999,0.04
18 t/m 24_less than 4.999,0.034482758620689655
18 t/m 24_more than 30.000,0.047619047619047616
25 t/m 34_10.000-19.999,0.021739130434782608
25 t/m 34_20.000-29.999,0.021739130434782608
25 t/m 34_5.000-9.999,0.0
25 t/m 34_less than 4.999,0.022222222222222223
25 t/m 34_more than 30.000,0.057692307692307696
35 t/m 44_10.000-19.999,0.02127659574468085
35 t/m 44_20.000-29.999,0.0
35 t/m 44_5.000-9.999,0.05555555555555555
35 t/m 44_less than 4.999,0.02702702702702703
35 t/m 44_more than 30.000,0.027777777777777776
45 t/m 54_10.000-19.999,0.018018018018018018
45 t/m 54_20.000-29.999,0.07017543859649122
45 t/m 54_5.000-9.999,0.0
45 t/m 54_less than 4.999,0.017543859649122806
45 t/m 54_more than 30.000,0.11538461538461539
55 t/m 70_10.000-19.999,0.028985507246376812
55 t/m 70_20.000-29.999,0.09523809523809523
55 t/m 70_5.000-9.999,0.05504587155963303
55 t/m 70_less than 4.999,0.024691358024691357
55 t/m 70_more than 30.000,0.045454545454545456


==> similarity_germany_median.csv <==
0.0724560331816849,0.04637926360035770,0.05128881294359140,0.04427269482688010,0.03229111094965530,0.0510085990285781,0.048469553740799300,0.0441035272908975,0.043092074160264100,0.03887000355207490,0.04635289534051580,0.04530249617712700,0.041289273475266200,0.048022571480347,0.0381344632240287,0.044367860695152000,0.032248887540037000,0.02785643529866830,0.03394960841656660,0.03401226655850320,0.036616450591746800,0.026863134069805200,0.02321087312925300,0.02482739946515380,0.02471371126304630
0.04683471640484080,0.07316756460656220,0.05177398190418260,0.04414778013474030,0.03577995664227790,0.041309951782535700,0.041462945382084400,0.044124904951075000,0.045748782173276500,0.04652506839576830,0.03699702121771130,0.044783609913549000,0.0376693926124102,0.044288688944282600,0.04372016201631130,0.034684874098705300,0.029370876298372700,0.028771159823349200,0.038498431510915500,0.04101781397068820,0.0346252242472365,0.027583645658307400,0.024938686054055700,0.030710807780238800,0.031463953476522700
0.04250165973695620,0.04248648123112630,0.06004236579942860,0.0440851657999738,0.03153487918766190,0.04494511871805420,0.04683615774613710,0.048603436775990500,0.04235277890474460,0.04341038439511440,0.03588108054909740,0.04548916762573590,0.04346725589031100,0.04638367868363320,0.03911067421043240,0.04243408124627620,0.03439421738669090,0.03144855891719730,0.042047322962287,0.0390237445649433,0.03762154130451470,0.03065453394303020,0.027558471352632200,0.02870217090501770,0.02898507216301280
0.04417996447360030,0.04362688744860880,0.05308827824558250,0.07230427206616070,0.0338931753300991,0.04525418436489480,0.04196644834281330,0.04553859665339660,0.04539910348947090,0.04763346470649480,0.03308771145991630,0.039898107225416500,0.04391229955989710,0.04440236297136550,0.041453203373423900,0.03852620035117820,0.032596768004173,0.031444431873150200,0.038171635431384100,0.042392057289932300,0.03310781130046730,0.027912409793007600,0.025144763173745000,0.026426756580556500,0.028639106491264700
0.04037267057638430,0.04429964593773120,0.04757868343755540,0.042464630062177000,0.09058974661715570,0.04642777674785670,0.03665201216540880,0.05127932879619310,0.05343266678688260,0.04949702511245430,0.025428991950651600,0.04136917097702780,0.04044195311702420,0.03915213479336490,0.048831626101110400,0.03098698019388200,0.03376009286672050,0.027557797028679400,0.03941134930128,0.044645589756077600,0.024860684618532500,0.024654737495221800,0.023336231178678000,0.02453729694021160,0.028431177441738800
0.041786465774534300,0.03351219598446340,0.04443155724048500,0.03715023647182330,0.030420450504217300,0.059356296945319200,0.043527925845184900,0.04579833881007430,0.0413331048227981,0.03772008423216420,0.036257075473055300,0.04558992533236040,0.04784920717354580,0.03789321148943580,0.03898723769630290,0.047010776704424100,0.042222802708282300,0.03755681171926070,0.0404457023206331,0.039570648974570000,0.03978753763486840,0.03688331973085190,0.03243729475077710,0.029044843174685100,0.033426948485883500
0.04166895363236700,0.03529877850758060,0.04858940615318060,0.03615400261984400,0.025202110091598700,0.04567928542149040,0.062289970796481300,0.047892424591016300,0.03660250601273350,0.03658202431355790,0.0426607736060104,0.04700026608836810,0.045882111259923800,0.045079530243487400,0.036952547916190300,0.04872716210479360,0.037464349393810800,0.03490498872408980,0.03953396304800400,0.03587090968490470,0.04296217347067630,0.03391487426459820,0.030157042058376000,0.031225098187830800,0.0317047478090858
0.03449493181519680,0.03417603713989480,0.045873904200135200,0.035692108509291200,0.03207892505169020,0.04372596940760750,0.04357177141958170,0.056670431544320100,0.04318892223641590,0.03794516901347360,0.0313093822026386,0.045132255786216300,0.04842441812938290,0.04172971200870340,0.04013782473731950,0.041017082935335300,0.043522167360963500,0.038857413475580700,0.044865658567979600,0.04350958340628350,0.03545855913032460,0.03601577381679660,0.03641617290172940,0.03285959037683470,0.033326234826304300
0.03750946467024280,0.03943473793225830,0.04448792358284960,0.03960056111829720,0.037200247230022900,0.04391867726739300,0.03706045222465780,0.04806554464221840,0.06306930148376260,0.04308259635984,0.028142179852852300,0.04121722106141770,0.04721533893727820,0.040548549842568000,0.045227938576469500,0.03343287786522020,0.0382032727559507,0.03770075231504540,0.04501749586213730,0.0477603623833909,0.029990745779081900,0.03223047240073500,0.033305659436153600,0.03265555822105800,0.033922068199098800
0.03785683511213880,0.04487171796576360,0.051019959816876600,0.046489244714028500,0.03855709712759390,0.04484459764942990,0.041443257434910700,0.04725026499997180,0.04820456007812340,0.07056742604522560,0.025850150095710000,0.03783225372924800,0.039587976002661900,0.04803610069060850,0.058311924661264000,0.033265827320869000,0.030731843659578700,0.030267698438271800,0.04110680225182170,0.041670304308506000,0.03225461710898820,0.026995929117218700,0.025837913968058800,0.027629262141108600,0.029516435562023900
0.049636173399241800,0.039232333377648100,0.04636643412920630,0.03550575497767920,0.02177940843556460,0.04739384586495280,0.05313816822853500,0.04286609858346510,0.03462068792491590,0.028422008981641500,0.07758825420520780,0.049641441598911800,0.042655429938279400,0.04755508034416120,0.0297647901812925,0.05169355812552390,0.03473730727858460,0.031357887092220100,0.03647108088551740,0.034795334402347100,0.048136260964512600,0.03209712614767110,0.026514998584359700,0.02955868420369050,0.028471852144869900
0.03598910985403230,0.03523092328941200,0.04360875823759140,0.03176229399359670,0.026285806056869100,0.04421051850278070,0.043431588681763400,0.04584099623424350,0.037617004821059100,0.03085897262606150,0.03682747397519940,0.057560363286993600,0.04672255618043210,0.03790583530107940,0.03162836138385900,0.047092567650788200,0.04318973655665850,0.04188357652003270,0.04151307093667500,0.04090548164352750,0.0441120497904433,0.04216776076251750,0.038234286695485900,0.03702597858447880,0.038394928434419500
0.031599079141066000,0.028548398940125800,0.0401435861642091,0.03367704377374730,0.024755107441719200,0.044701251941002800,0.04084482179284640,0.04738268099690640,0.04151230319907220,0.031107904761928600,0.03048527259789890,0.04501060057438490,0.05545130088392780,0.03639293126358630,0.03408155062708800,0.04379746220409130,0.047182234242771000,0.04739981205959890,0.04543451818475330,0.04300410290033340,0.03941483553494610,0.04461431771651490,0.04359157949392190,0.040577886595109700,0.03928941696845020
0.043394281228008900,0.039631076180560900,0.050578859780418800,0.04020719403005620,0.028296846796610500,0.041798072612294300,0.04738303726920510,0.048211485017540900,0.04209387887880670,0.04456820169828160,0.04012939210393920,0.043116568167256400,0.04297015687921200,0.06547290958458400,0.044026260691440000,0.04144398385709790,0.03370390086883110,0.03179077878541130,0.04051585629997120,0.040326815466207300,0.03675176930259960,0.028460904192639700,0.02812814795906360,0.0307809998384196,0.02621862251154320
0.036367240700470200,0.04128862592163040,0.045009560627056700,0.039615159228446700,0.037246837876198300,0.04538610713401270,0.04099147335872300,0.04894006923288890,0.04955141257662110,0.05709793031711590,0.026507826071814200,0.0379682371080791,0.0424692775942147,0.04646408900042580,0.06909828475727050,0.03436892110320600,0.03669089003955060,0.03401075469411290,0.0409558626544117,0.040222587149876800,0.03228553238733940,0.030441893172980900,0.029208259596917200,0.028170883966859500,0.029642283729776900
0.03756418849628640,0.02908048188492800,0.043354789670375100,0.03268679180023650,0.020983613859290700,0.048585950558085300,0.04798804610682400,0.04440054768220600,0.03251889778079050,0.028918391181545200,0.04087149487115840,0.050189043636791300,0.048452621975037300,0.038831121233555800,0.030512564350889300,0.061345127880537900,0.04550405129466390,0.042464384891938200,0.04055945730520050,0.0371243355898441,0.04989398708256530,0.044129543421935100,0.03760302236190320,0.03395078063380720,0.032486764449604900
0.028040800926436100,0.025289982828869400,0.036089250757484600,0.028402777615399200,0.023478741685117400,0.044815731460768900,0.037892241609439300,0.04838427355346190,0.0381621450710857,0.02743687018230660,0.028206577952029700,0.04727235721498260,0.053606443280157400,0.03243162857492050,0.03345347291748870,0.04673262950584880,0.06300140430718700,0.05160167235967180,0.04507543808779470,0.04037962662434750,0.04417057561416980,0.05182766195622950,0.050439015120606100,0.037412031191633300,0.03639664960256370
0.0241713106694276,0.02472224940580290,0.032930033073125600,0.027341919977541800,0.019125582263421900,0.039780581911330300,0.035230482278385000,0.04310886438764660,0.0375821143086067,0.02696648462897830,0.025409728554992400,0.045747719243841800,0.05374203335866140,0.03052732423812200,0.030945550696895900,0.04352050990101930,0.05149472704956600,0.06287083286613430,0.04802564849977040,0.04637922381276550,0.042014306879495800,0.05701077594169840,0.05550632108290980,0.04960587300595360,0.046239801963906600
0.028113801497824600,0.0315706697046498,0.04201843888271800,0.03167642545870520,0.026103672806618400,0.04088508835671740,0.03808128398759640,0.04750254581980620,0.0428274947597142,0.034951737930318900,0.028204084873551300,0.043273367565632800,0.049162453212635000,0.03712981106087440,0.03556380082747750,0.03967084193506930,0.04292883320587360,0.04583353799079450,0.06000112016595940,0.047088359078810700,0.03775886464519900,0.04320040828986440,0.044483365051605200,0.044868851466355100,0.03710114142562860
0.029017801329618100,0.03465432100174740,0.04017673372896500,0.036242989884886100,0.030465127630277600,0.04121068720843810,0.035598175991666900,0.047460453946794300,0.046811555753285000,0.036502774690780800,0.027722252650267200,0.043930026670324300,0.04794039806561280,0.03807463680739700,0.035983733112385100,0.037409516596433800,0.039620098545045500,0.0456013547506449,0.04851294961332470,0.06181636770316070,0.03548479279973130,0.03945977060929870,0.04042495400692090,0.041373680145281300,0.03850484675771270
0.032954535522300800,0.030859401559244700,0.04085942895564210,0.029859327198986800,0.0178956527460496,0.04371130457500490,0.04497608218031890,0.04080168220000060,0.031008642150129700,0.029805823044068600,0.04045664621350590,0.049974357283712000,0.04635125359071590,0.03660413220521860,0.03046871862084420,0.05303732830488680,0.04571895904246290,0.04357741800492820,0.041036760873889700,0.037432798445263400,0.0652098955716103,0.04980454690508710,0.04319013025878290,0.0374803549988853,0.03692481954846000
0.024071461021415400,0.024476729602679500,0.033147993601778400,0.025064191442930300,0.01767020803702350,0.040344424913809000,0.035350243425096400,0.04126259670163030,0.03317943410809070,0.024837868706200100,0.02685904048117080,0.04756388689049380,0.05223755498697260,0.028223273012561700,0.028603864717374400,0.046705678194961500,0.053411123337141900,0.05887461268443470,0.04674646962082270,0.04144492884714910,0.04958791104350600,0.06492625074822320,0.05854028971793240,0.049829633762786300,0.04704033039381550
0.021853108126029600,0.02325151517726790,0.03131076065244500,0.02372356116339590,0.017573083150716900,0.037279846786325100,0.03302683105713490,0.04383631843458140,0.03602436268292860,0.02497752840478030,0.023312664771859900,0.04531330679618940,0.05362745126089040,0.02930729846213640,0.028835979189971400,0.04181566109969810,0.054615090587551900,0.06022676280859030,0.050574845555548700,0.04461103943227100,0.04518219229650740,0.061507890597359300,0.0682175771107454,0.05338369444894880,0.04661162994612640
0.024207715896664900,0.02965307769575520,0.03377179042184120,0.025821236871558400,0.01913572006703640,0.03456999944045690,0.03541463914134960,0.04096403805734070,0.03657937042760380,0.027660634981620500,0.026914496090617900,0.04544437707975160,0.05169812834823980,0.0332137732868087,0.028802510483148400,0.03909910568192400,0.041952533532826900,0.05574180388319550,0.05283025779584300,0.04728439161484800,0.040605730365373200,0.05422062332841640,0.05528527460303120,0.0706475548807822,0.048481216023965600
0.02454492077806900,0.030945172749267500,0.03473879980119030,0.028503206953750800,0.02258468412729110,0.04052547866188370,0.03662725699313550,0.04231827440000390,0.038704594502670500,0.0300994010463736,0.02640693276014790,0.04800080889937600,0.05098730589395140,0.02881684625778790,0.030870425312555300,0.03810874118566050,0.04157281163863430,0.05292550026212300,0.044496528784292400,0.04482395120409720,0.040747699694425800,0.05213726659563860,0.04916954838169220,0.04938267243593000,0.07196117068005180

==> similarity_germany_median2.csv <==
0.11566950664388000,0.07404030145713100,0.0818779531396575,0.0706773548529669,0.0,0.0814306169568574,0.07737726069531040,0.07040729417522870,0.06879260069179700,0.0,0.07399820691409520,0.07232133961025500,0.06591459237897550,0.07666369392557790,0.0,0.0708292785582675,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07691617206551190,0.12016233727660900,0.08502787689021220,0.07250344432112530,0.0,0.06784290806541740,0.06809416787717940,0.07246587664274710,0.07513275346882750,0.07640764033149450,0.0,0.07354766101389830,0.0,0.07273485740680760,0.07180117149233070,0.0,0.0,0.0,0.0,0.0673631331478397,0.0,0.0,0.0,0.0,0.0
0.05176082734754780,0.05174234213956970,0.07312285094081130,0.05368930695137800,0.0,0.05473660427565340,0.05703961421093280,0.05919190250520960,0.05157951219187730,0.05286752154322150,0.04369792678308930,0.05539917655526360,0.05293678273589230,0.05648856065731630,0.04763110118008210,0.05167852659482080,0.04188714414742130,0.0,0.05120751137125790,0.047525233541044200,0.045817554327610900,0.0,0.0,0.0,0.0
0.0678596370650465,0.06701012062400530,0.08154264805500540,0.11105807166490500,0.0,0.0695096196492302,0.0644597157870974,0.06994647184919310,0.06973221283857960,0.07316415179702000,0.0,0.06128278073914980,0.06744850853392700,0.0682012371890388,0.06367138067268050,0.0,0.0,0.0,0.0,0.06511344353512200,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.37005801790433,0.0,0.0,0.20947543714831300,0.21827179676371500,0.20219474818364100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04442841448986200,0.03563100410780840,0.0472407418268264,0.03949905965420080,0.0,0.06310909799117500,0.046279978349171600,0.04869393814207510,0.04394638979828040,0.04010493603123510,0.03854942856375270,0.04847234772514180,0.05087447262920050,0.04028900925693130,0.04145220525545670,0.04998303240537160,0.044892338820155600,0.03993134061598240,0.04300288128530260,0.042072502703648900,0.04230310414646720,0.03921526710600730,0.034488142258626100,0.0,0.03554036683732070
0.049149733380938000,0.04163592797714850,0.05731260685442070,0.042644689499445100,0.0,0.053880035464919500,0.07347281825131740,0.056490496986867000,0.043173712195226000,0.04314955343994390,0.050319613663907200,0.05543817028518000,0.05411927439493250,0.053172606923450500,0.043586596722609400,0.05747509397500340,0.04419028133612170,0.04117144156269540,0.04663145037056880,0.04231077321258430,0.05067512350272090,0.0,0.0,0.0,0.0
0.03449493181519680,0.03417603713989480,0.045873904200135200,0.035692108509291200,0.03207892505169020,0.04372596940760750,0.04357177141958170,0.056670431544320100,0.04318892223641590,0.03794516901347360,0.0313093822026386,0.045132255786216300,0.04842441812938290,0.04172971200870340,0.04013782473731950,0.041017082935335300,0.043522167360963500,0.038857413475580700,0.044865658567979600,0.04350958340628350,0.03545855913032460,0.03601577381679660,0.03641617290172940,0.03285959037683470,0.033326234826304300
0.048316987190238700,0.05079698535487020,0.05730613467214130,0.05101058682388930,0.047918675584636000,0.05657287262284780,0.04773860174079770,0.0619145681013228,0.08124132558750630,0.055495893496235800,0.0,0.053093051568439400,0.06081939442940280,0.05223171752915950,0.05825936861673780,0.0,0.04921070072852410,0.048563390138530000,0.057988291489349800,0.06152145432537090,0.0,0.0,0.0,0.0,0.0
0.0,0.0677860208093816,0.07707393910077950,0.07022955778073790,0.05824676002453460,0.06774505116501110,0.06260677411626740,0.07137920257433990,0.07282082034514230,0.10660356293948600,0.0,0.0,0.05980407006402600,0.07256633506877440,0.08808963680729600,0.0,0.0,0.0,0.062098503894483200,0.06294976530973980,0.0,0.0,0.0,0.0,0.0
0.08916612523832300,0.0,0.08329238515558910,0.0,0.0,0.08513802145724440,0.09545708781960620,0.07700440330136180,0.0,0.0,0.13937907613946100,0.08917558900072420,0.07662595940623470,0.08542766211205880,0.0,0.09286199886442900,0.0,0.0,0.0,0.0,0.0864716915049679,0.0,0.0,0.0,0.0
0.03817034581805610,0.0373662069137169,0.04625180754334110,0.03368735016308040,0.0,0.04689003942834750,0.04606390005572020,0.04861933751632460,0.03989690460483650,0.0,0.03905952169809830,0.06104899457054270,0.04955432724354600,0.04020324058674560,0.03354530013598220,0.049946764451285300,0.0458073897032961,0.04442206562904300,0.04402910436099150,0.04338469016100570,0.04678560270242070,0.04472347377322000,0.040551598836220700,0.03927005731882930,0.04072197678534980
0.03337825729162500,0.0,0.042403860619347300,0.0355732211968356,0.0,0.047218144613761300,0.043144579142511300,0.0500505508537543,0.04384964292031690,0.032859427463429300,0.03220173815304630,0.04754491104362290,0.05857347234064420,0.03844202604416230,0.03600050370613770,0.04626346722454090,0.04983881799587790,0.05006864647659440,0.047992697227712600,0.04542543802605320,0.0416340778704139,0.0471263155797742,0.046045992340502300,0.0428626142260505,0.041501597643285800
0.054747914801216600,0.05000010878883790,0.06381225884238720,0.050726961499541900,0.0,0.05273407586149690,0.05978028472938340,0.06082548666520620,0.05310727656487060,0.05622897857439440,0.050628803560249300,0.054397541190708400,0.054212823009027400,0.0826031719914959,0.05554524469909520,0.05228734370110690,0.0,0.0,0.05111638183737080,0.05087788056098210,0.046367463122628900,0.0,0.0,0.0,0.0
0.0,0.06400755065471890,0.06977591691356550,0.061413264656045700,0.0,0.07035965684386950,0.06354689091373900,0.07586917439237190,0.07681690731319230,0.08851587054481670,0.0,0.05886012929029400,0.06583785185878310,0.07203079453322440,0.1071193788369240,0.0,0.0,0.0,0.06349168554157710,0.062354927706877800,0.0,0.0,0.0,0.0,0.0
0.04738092392305930,0.0,0.054684796166310300,0.0,0.0,0.06128302831165230,0.06052887212054300,0.05600384451485610,0.0,0.0,0.05155253624881340,0.06330506137676850,0.06111485666458490,0.04897894709468010,0.0,0.07737659067080490,0.05739572925411680,0.05356169986750390,0.05115895319096960,0.04682612324902000,0.06293289701735040,0.05566201809046820,0.047429906331733200,0.042823215906765200,0.0
0.0,0.0,0.04667161181692370,0.0,0.0,0.05795693670904810,0.04900328918305590,0.06257187350620440,0.04935233576411830,0.0,0.0,0.06113391271086600,0.06932532704737770,0.0,0.0,0.06043592199067060,0.08147514908261940,0.06673270214608750,0.0582927964630862,0.052220043906924700,0.0571226034213821,0.06702495810884170,0.0652291218223381,0.04838226786119760,0.04706914845925830
0.0,0.0,0.0,0.0,0.0,0.05249068633231390,0.04648680601839410,0.05688237250420210,0.049589796807783000,0.0,0.0,0.0603643553178721,0.07091289469264350,0.0,0.0,0.05742554091663790,0.06794756223907880,0.082958393489152,0.06337009491028600,0.06119762890644550,0.05543809813533820,0.07522601766328570,0.0732408815918772,0.06545520942855990,0.061013661046130300
0.0,0.0,0.04918283649106160,0.0,0.0,0.047856242855278700,0.04457437290708030,0.05560201678329370,0.050129841281541800,0.04091122034551210,0.0,0.05065173809380840,0.057544948411945500,0.04346066809973940,0.04162764366331350,0.0464349600850533,0.050248458544825400,0.0536484330391259,0.0702316735431278,0.05511720870139410,0.04419697911948750,0.05056633882086920,0.052068047459163000,0.05251926163585080,0.043427110118528200
0.0,0.03796507200038380,0.04401507646574550,0.03970551667768930,0.0,0.04514781019587010,0.03899909955061080,0.051994657496538100,0.0512837658695962,0.039990120403149700,0.0,0.048126945711432200,0.052520453775339400,0.04171215265502970,0.039421491432061500,0.04098348921658420,0.04340526232930970,0.049957946552638600,0.0531477048685499,0.06772208436963330,0.03887488413039650,0.04322961723085310,0.04428701082925750,0.04532637490018200,0.042183463339148800
0.0,0.0,0.051257023945972000,0.0,0.0,0.05483462306198770,0.05642125159936370,0.0511845822375983,0.0,0.0,0.050751744132073600,0.0626914495245797,0.058146366113055400,0.04591887182273830,0.0,0.06653386198581640,0.05735317008391130,0.05466666606151380,0.051479481934552,0.0469584107099633,0.08180401107555890,0.06247842709950120,0.054180824291681400,0.047018069091641400,0.04632116522849140
0.0,0.0,0.0,0.0,0.0,0.057757363771346300,0.0,0.05907182499038900,0.0,0.0,0.0,0.06809279654828150,0.07478365281830040,0.0,0.0,0.06686417891584570,0.07646374156057590,0.08428531151396130,0.06692257620933180,0.05933285297823210,0.07099040382703860,0.09294887932561010,0.08380669239286490,0.07133645577991920,0.06734326936830320
0.0,0.0,0.0,0.0,0.0,0.052744301573868700,0.0,0.06202053384644880,0.0,0.0,0.0,0.06411020765901180,0.07587323194096130,0.0,0.0,0.05916166587793470,0.0772705645746018,0.08521007499310280,0.07155434198329890,0.06311662520572810,0.06392470414147930,0.0870226411989887,0.09651564504518400,0.0755283597403479,0.0659471022190434
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06358357454654220,0.0,0.0,0.0,0.07053786869660830,0.08024481847091640,0.0,0.0,0.06068886317676510,0.06511789779042070,0.08652133214027160,0.08200208754256520,0.0733939030845086,0.06302741639116390,0.0841601855885532,0.08581271636666620,0.10965774580145900,0.07525159040355980
0.0,0.0,0.0,0.0,0.0,0.06442340347477880,0.0,0.06727341307363920,0.0,0.0,0.0,0.0763069451848027,0.08105458314518320,0.0,0.0,0.0,0.06608835000129830,0.08413573312579280,0.0707361867583265,0.07125669058343280,0.06477666852463750,0.08288267709277200,0.07816489178314810,0.07850369535536240,0.11439676189682600
